Nonlocality of Tree-Structured Quantum Networks under Relativistic Motion

We investigate how relativistic acceleration modifies source-independent nonlocality in tree-structured quantum networks within a weak-coupling Unruh-DeWitt detector model. We consider each edge affected by acceleration and show that, when local product measurements are performed independently at each node, the attainable upper bound of the network nonlocality witness is determined by the two largest singular values of the correlation matrix of each edge. For a seven-node binary tree with maximally entangled inputs, the decay of the nonlocality witness is governed entirely by the number of edges perturbed by acceleration. After extending the conclusions to n-layer complete binary trees, the governing topological scaling variable is the ratio of perturbed edges to leaf nodes. The network depth gives rise to two opposite behaviors: if only the root node is accelerated, the number of perturbed edges remains unchanged no matter how the network expands in scale, so the influence brought by local acceleration is relatively weakened and the nonlocality witness shows almost no obvious change with depth; if all leaf nodes are accelerated simultaneously, the nonlocality witness is exactly the same at different depths. We also calculate the Werner-state visibility threshold required by this nonlocality witness. This work clarifies how network topology determines the robustness of nonlocality under relativistic perturbations, and clearly delineates the range of applicability of the effective-state model.

==> figures_en/fig05_n_leaves.csv <==
情形,Affected edges $r$,Number of leaves $L$,q,eta,S_max,Range
All $n\geq2$ ($r=L_n$),4,4,0.0,0.005,1.40717767400308,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.0010011123470522803,0.005010021155773299,1.407163642753266,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.0020022246941045607,0.005020062416406599,1.4071495836340318,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.003003337041156841,0.005030123842463461,1.4071354965622604,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.004004449388209121,0.00504020549475095,1.4071213814545065,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.005005561735261402,0.00505030743432085,1.4071072382269905,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.006006674082313682,0.005060429722470904,1.4070930667955996,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.007007786429365962,0.005070572420746052,1.4070788670758856,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.008008898776418243,0.0050807355909396725,1.4070646389830612,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.009010011123470524,0.005090919295094848,1.4070503824320015,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.010011123470522803,0.005101123595505619,1.4070360973372398,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.011012235817575083,0.005111348554718254,1.4070217836129677,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.012013348164627364,0.005121594235532539,1.407007441173032,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.013014460511679645,0.005131860701003042,1.4069930699309328,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.014015572858731925,0.005142148014440432,1.4069786697998237,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.015016685205784204,0.005152456239412762,1.4069642406925085,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.016017797552836485,0.005162785439746778,1.4069497825214385,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.017018909899888766,0.005173135679529251,1.4069352951987135,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.018020022246941048,0.005183507023108293,1.406920778636078,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.019021134593993325,0.005193899535094681,1.4069062327449195,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.020022246941045607,0.005204313280363224,1.4068916574362673,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.021023359288097888,0.005214748324054085,1.4068770526207905,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.022024471635150165,0.005225204731574158,1.4068624182087965,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.023025583982202447,0.005235682568598429,1.4068477541102282,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.024026696329254728,0.005246181901071347,1.406833060234663,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.02502780867630701,0.005256702795208214,1.4068183364913112,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.02602892102335929,0.005267245317496574,1.4068035827890122,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.027030033370411568,0.0052778095346976105,1.4067887990362358,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.02803114571746385,0.005288395513847563,1.4067739851410774,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.02903225806451613,0.005299003322259136,1.406759141011258,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.030033370411568408,0.005309633027522936,1.406744266554121,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.03103448275862069,0.005320284697508897,1.4067293616766303,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.03203559510567297,0.005330958400367731,1.4067144262853706,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.03303670745272525,0.005341654204532384,1.406699460286542,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.03403781979977753,0.005352372178719484,1.4066844635859606,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.035038932146829814,0.005363112391930836,1.4066694360890555,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.036040044493882095,0.005373874913454882,1.4066543777008669,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.03704115684093437,0.005384659812868199,1.4066392883260443,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.03804226918798665,0.005395467160037004,1.4066241678688445,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.03904338153503893,0.005406297025118648,1.4066090162331286,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.04004449388209121,0.005417149478563151,1.4065938333223627,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.041045606229143494,0.005428024591114721,1.406578619039612,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.042046718576195775,0.005438922433813284,1.4065633732875413,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.04304783092324806,0.005449843077996047,1.406548095968413,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.04404894327030033,0.005460786595299046,1.4065327869840836,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.04505005561735261,0.005471753057658707,1.4065174462360028,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.04605116796440489,0.005482742537313433,1.4065020736252107,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.047052280311457174,0.005493755106805183,1.4064866690523352,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.048053392658509456,0.00550479083898107,1.406471232417592,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.04905450500556174,0.005515849806994971,1.4064557636207804,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.05005561735261402,0.0055269320843091335,1.4064402625612809,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.0510567296996663,0.0055380377446958146,1.406424729138055,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.05205784204671858,0.005549166862238912,1.406409163249641,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.053058954393770855,0.005560319511335604,1.4063935647941532,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.054060066740823136,0.005571495766698025,1.406377933669279,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.05506117908787542,0.005582695703354915,1.4063622697722769,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.0560622914349277,0.005593919396653313,1.4063465729999738,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.05706340378197998,0.005605166922260233,1.4063308432487627,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.05806451612903226,0.005616438356164384,1.406315080414602,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.05906562847608454,0.005627733774677857,1.406299284393011,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.060066740823136816,0.00563905325443787,1.4062834550790693,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.0610678531701891,0.0056503968724084825,1.4062675923674128,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.06206896551724138,0.005661764705882353,1.406251696152233,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.06307007786429367,0.005673156832482488,1.406235766327274,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.06407119021134594,0.005684573330164013,1.4062198027858301,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.06507230255839822,0.005696014277215943,1.406203805420743,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.0660734149054505,0.0057074797522629825,1.4061877741244002,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.06707452725250278,0.005718969834267319,1.4061717087887322,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.06807563959955507,0.005730484602530437,1.4061556093052099,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.06907675194660734,0.005742024136694945,1.406139475564842,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.07007786429365963,0.005753588516746412,1.4061233074581743,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.0710789766407119,0.005765177823015208,1.406107104875284,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.07208008898776419,0.005776792136178375,1.40609086770578,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.07308120133481646,0.005788431537261491,1.4060745958387997,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.07408231368186874,0.0058000961076405564,1.406058289163005,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.07508342602892103,0.005811785929043897,1.4060419475665822,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.0760845383759733,0.005823501083554058,1.4060255709372373,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.07708565072302559,0.005835241653609737,1.4060091591621948,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.07808676307007786,0.005847007722007722,1.405992712128195,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.07908787541713015,0.00585879937190482,1.4059762297214897,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.08008898776418243,0.0058706166868198306,1.4059597118278422,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.0810901001112347,0.005882459750635517,1.4059431583325226,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.08209121245828699,0.005894328647600583,1.4059265691203064,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.08309232480533926,0.005906223462331675,1.405909944075471,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.08409343715239155,0.0059181442798154,1.4058932830817938,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.08509454949944383,0.005930091185410334,1.405876586022548,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.08609566184649611,0.005942064264849075,1.4058598527805022,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.08709677419354839,0.005954063604240283,1.405843083237915,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.08809788654060066,0.0059660892900707495,1.4058262772765353,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.08909899888765295,0.005978141409207474,1.4058094347775965,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.09010011123470522,0.005990220048899756,1.4057925556218154,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.09110122358175751,0.0060023252967813,1.4057756396893883,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.09210233592880979,0.006014457240872335,1.405758686859991,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.09310344827586207,0.00602661596958175,1.405741697012771,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.09410456062291435,0.006038801571709234,1.4057246700263495,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.09510567296996664,0.006051014136447449,1.4057076057788158,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.09610678531701891,0.006063253753384199,1.4056905041477248,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.09710789766407119,0.0060755205125046195,1.4056733650100945,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.09810901001112347,0.00608781450419339,1.4056561882424037,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.09911012235817575,0.0061001358192369435,1.4056389737205868,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.10011123470522804,0.00611248454882571,1.4056217213200326,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.10111234705228031,0.006124860784556367,1.4056044309155817,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1021134593993326,0.006137264618434094,1.4055871023815216,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.10311457174638487,0.00614969614287486,1.405569735591586,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.10411568409343716,0.006162155450707724,1.4055523304189492,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.10511679644048944,0.006174642635177128,1.4055348867362247,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.10611790878754171,0.006187157789945247,1.4055174044154624,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.107119021134594,0.006199701009094307,1.4054998833281436,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.10812013348164627,0.0062122723871289596,1.4054823233451799,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.10912124582869856,0.00622487201897865,1.405464724336909,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.11012235817575083,0.006237500000000001,1.4054470861730906,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.11112347052280312,0.006250156425979226,1.4054294087229056,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1121245828698554,0.006262841393134553,1.4054116918549506,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.11312569521690767,0.00627555499811865,1.4053939354372365,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.11412680756395996,0.0062882973380210955,1.4053761393371826,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.11512791991101223,0.006301068510370836,1.405358303421617,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.11612903225806452,0.006313868613138686,1.4053404275567694,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1171301446051168,0.006326697744739826,1.4053225116082708,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.11813125695216908,0.006339556004036327,1.4053045554411485,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.11913236929922136,0.00635244349033969,1.405286558919823,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.12013348164627363,0.0063653603034134,1.4052685219081047,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.12113459399332592,0.00637830654347551,1.4052504442691909,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1221357063403782,0.0063912823112012174,1.4052323258656618,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.12313681868743048,0.006404287707725485,1.4052141665594764,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.12413793103448276,0.006417322834645669,1.4051959662119713,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.12513904338153503,0.006430387794024158,1.4051777246838533,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.12614015572858733,0.006443482688391038,1.4051594418352007,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1271412680756396,0.0064566076207467835,1.4051411175254556,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.12814238042269188,0.006469762694564941,1.4051227516134221,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.12914349276974416,0.006482948013794864,1.4051043439572628,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.13014460511679643,0.006496163682864451,1.4050858944144944,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.13114571746384873,0.0065094098066828835,1.405067402841985,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.132146829810901,0.006522686490643424,1.405048869095949,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.13314794215795328,0.0065359938406262036,1.4050302930319452,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.13414905450500555,0.006549331963001027,1.4050116745048706,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.13515016685205786,0.006562700964630225,1.4049930133689597,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.13615127919911013,0.006576100952871492,1.4049743094777782,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1371523915461624,0.006589532035580765,1.40495556268422,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.13815350389321468,0.006602994321115127,1.4049367728405033,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.13915461624026695,0.0066164879183357025,1.4049179397981675,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.14015572858731926,0.006630012936610608,1.4048990634080674,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.14115684093437153,0.006643569485817899,1.4048801435203717,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1421579532814238,0.006657157676348548,1.404861179984557,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.14315906562847608,0.0066707776191094375,1.4048421726494043,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.14416017797552838,0.0066844294255263845,1.4048231213629965,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.14516129032258066,0.006698113207547171,1.4048040259727117,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.14616240266963293,0.006711829077644606,1.4047848863252217,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1471635150166852,0.006725577148819616,1.404765702266486,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.14816462736373748,0.006739357534604334,1.4047464736417485,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.14916573971078978,0.006753170349065237,1.4047272002955338,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.15016685205784205,0.006767015706806283,1.4047078820716417,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.15116796440489433,0.006780893722972087,1.404688518813144,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1521690767519466,0.006794804513251115,1.4046691103623805,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.15317018909899888,0.006808748193878893,1.404649656560953,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.15417130144605118,0.006822724881641241,1.4046301572497237,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.15517241379310345,0.006836734693877551,1.4046106122688082,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.15617352614015573,0.0068507777484840505,1.404591021457573,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.157174638487208,0.006864854163917117,1.40457138465463,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1581757508342603,0.006878964059196617,1.4045517016978322,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.15917686318131258,0.006893107553909248,1.4045319724242704,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.16017797552836485,0.00690728476821192,1.4045121966702667,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.16117908787541713,0.006921495822835169,1.4044923742713717,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1621802002224694,0.006935740839086564,1.4044725050623599,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1631813125695217,0.00695001993885418,1.404452588877223,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.16418242491657398,0.006964333244610062,1.404432625549168,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.16518353726362625,0.006978680879413724,1.404412614910611,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.16618464961067853,0.006993062966915687,1.4043925567931725,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.16718576195773083,0.0070074796313610264,1.404372451027674,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1681868743047831,0.00702193099759294,1.4043522974441311,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.16918798665183538,0.007036417191056366,1.4043320958717507,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.17018909899888765,0.007050938337801609,1.404311846138925,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.17119021134593992,0.00706549456448799,1.4042915480732274,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.17219132369299223,0.00708008599838753,1.404271201501406,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1731924360400445,0.007094712767388672,1.404250806249382,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.17419354838709677,0.007109375000000001,1.4042303621422403,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.17519466073414905,0.007124072825354012,1.404209869004228,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.17619577308120132,0.00713880637321091,1.4041893266587488,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.17719688542825363,0.007153575773962418,1.404168734928356,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1781979977753059,0.007168381158635625,1.4041480936347497,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.17919911012235817,0.007183222658896871,1.4041274025987698,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.18020022246941045,0.007198100407055631,1.4041066616403919,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.18120133481646275,0.0072130145360684685,1.4040858705787223,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.18220244716351502,0.007227965179542983,1.404065029231992,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1832035595105673,0.0072429524717417945,1.4040441374175519,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.18420467185761957,0.007257976547586583,1.404023194951867,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.18520578420467185,0.007273037542662116,1.4040022016505105,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.18620689655172415,0.007288135593220339,1.4039811573281609,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.18720800889877642,0.007303270836184482,1.4039600617985937,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1882091212458287,0.007318443409153193,1.4039389148746768,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.18921023359288097,0.007333653450404719,1.4039177163683658,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.19021134593993327,0.0073489010989011,1.4038964660906976,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.19121245828698555,0.007364186494292394,1.4038751638517852,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.19221357063403782,0.0073795097769209575,1.4038538094608113,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1932146829810901,0.0073948710878257275,1.4038324027260234,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.19421579532814237,0.007410270568746548,1.403810943454728,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.19521690767519467,0.007425708362128542,1.4037894314532848,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.19621802002224695,0.007441184611126488,1.4037678665270998,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.19721913236929922,0.007456699459609255,1.4037462484806211,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1982202447163515,0.0074722530521642615,1.4037245771173321,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.1992213570634038,0.00748784553410196,1.4037028522397457,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.20022246941045607,0.007503477051460361,1.4036810736493976,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.20122358175750835,0.007519147751009609,1.4036592411468416,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.20222469410456062,0.007534857780256554,1.4036373545316436,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2032258064516129,0.007550607287449393,1.4036154136023726,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2042269187986652,0.007566396421582331,1.4035934181565983,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.20522803114571747,0.0075822253324002815,1.4035713679908828,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.20622914349276975,0.007598094170403588,1.4035492629007744,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.20723025583982202,0.007614003086852813,1.4035271026808018,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.20823136818687432,0.007629952233773533,1.4035048871244677,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2092324805339266,0.007645941763961176,1.4034826160242417,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.21023359288097887,0.0076619718309859156,1.4034602891715553,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.21123470522803114,0.007678042589197575,1.4034379063567932,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.21223581757508342,0.007694154193730584,1.4034154673692893,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.21323692992213572,0.007710306800508979,1.4033929719973177,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.214238042269188,0.007726500566251416,1.4033704200280874,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.21523915461624027,0.007742735648476257,1.403347811247736,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.21624026696329254,0.007759012205506672,1.4033251454413214,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.21724137931034482,0.007775330396475771,1.4033024223928159,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.21824249165739712,0.007791690381331815,1.4032796418851003,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2192436040044494,0.007808092320843426,1.403256803699954,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.22024471635150167,0.007824536376604851,1.4032339076180524,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.22124582869855394,0.00784102271104128,1.4032109534189552,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.22224694104560624,0.007857551487414188,1.4031879408811032,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.22324805339265852,0.007874122869826724,1.4031648697818089,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2242491657397108,0.007890737023229137,1.4031417398972499,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.22525027808676307,0.007907394113424265,1.4031185510024617,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.22625139043381534,0.00792409430707303,1.4030953028713313,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.22725250278086764,0.007940837771700014,1.4030719952765882,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.22825361512791992,0.007957624675699049,1.403048627989798,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2292547274749722,0.007974455188338865,1.403025200781354,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.23025583982202447,0.007991329479768786,1.4030017134204718,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.23125695216907677,0.008008247721024455,1.4029781656751799,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.23225806451612904,0.008025210084033613,1.4029545573123112,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.23325917686318132,0.008042216741621935,1.4029308880974989,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2342602892102336,0.008059267867518885,1.4029071577951642,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.23526140155728587,0.008076363636363635,1.4028833661685123,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.23626251390433817,0.00809350422371104,1.402859512979522,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.23726362625139044,0.008110689806037626,1.4028355979889395,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.23826473859844272,0.008127920560747662,1.4028116209562689,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.239265850945495,0.008145196666179267,1.4027875816397652,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.24026696329254726,0.008162518301610541,1.402763479796426,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.24126807563959957,0.008179885647265796,1.4027393151819822,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.24226918798665184,0.008197298884321786,1.4027150875508927,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.24327030033370411,0.008214758194914008,1.402690796656332,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2442714126807564,0.008232263762143066,1.4026664422501847,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2452725250278087,0.008249815770081062,1.4026420240830366,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.24627363737486097,0.00826741440377804,1.4026175419041649,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.24727474972191324,0.008285059849268509,1.4025929954615315,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2482758620689655,0.008302752293577983,1.4025683845017731,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2492769744160178,0.008320491924729589,1.4025437087701926,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.25027808676307006,0.008338278931750742,1.4025189680107502,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.25127919911012236,0.008356113504679841,1.4024941619660558,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.25228031145717467,0.008373995834573043,1.4024692903773586,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2532814238042269,0.008391926113511097,1.402444352984538,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2542825361512792,0.008409904534606206,1.402419349526096,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.25528364849833146,0.008427931292008962,1.402394279739147,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.25628476084538376,0.008446006580915346,1.4023691433594088,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.25728587319243607,0.008464130597573762,1.4023439401211932,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2582869855394883,0.00848230353929214,1.4023186697573962,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2592880978865406,0.008500525604445112,1.4022933319994908,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.26028921023359286,0.008518796992481203,1.4022679265775138,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.26129032258064516,0.00853711790393013,1.4022424532200592,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.26229143492769746,0.008555488540410133,1.4022169116542675,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2632925472747497,0.008573909104635362,1.4021913016058165,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.264293659621802,0.008592379800423345,1.4021656227989099,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.26529477196885426,0.008610900832702498,1.4021398749562688,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.26629588431590656,0.00862947240751971,1.4021140577991218,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.26729699666295886,0.008648094732047973,1.402088171047195,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2682981090100111,0.008666768014594104,1.4020622144186998,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2692992213570634,0.008685492464606486,1.4020361876303262,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2703003337041157,0.008704268292682926,1.4020100903972288,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.27130144605116796,0.008723095710578539,1.4019839224330195,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.27230255839822026,0.008741974931213698,1.401957683449755,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2733036707452725,0.008760906168682074,1.401931373157927,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2743047830923248,0.008779889638258738,1.4019049912664516,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2753058954393771,0.00879892555640829,1.4018785374826588,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.27630700778642936,0.008818014140793114,1.4018520115122803,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.27730812013348166,0.00883715561028167,1.4018254130594412,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2783092324805339,0.008856350184956842,1.4017987418266464,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2793103448275862,0.008875598086124403,1.4017719975147702,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2803114571746385,0.008894899536321485,1.4017451798230463,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.28131256952169076,0.00891425475932518,1.4017182884490549,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.28231368186874306,0.008933663980161191,1.401691323088713,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2833147942157953,0.008953127425112523,1.4016642834362611,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2843159065628476,0.008972645321728317,1.4016371691842535,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2853170189098999,0.008992217898832686,1.4016099800235449,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.28631813125695216,0.009011845386533665,1.4015827156432799,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.28731924360400446,0.009031528016232245,1.4015553757308805,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.28832035595105676,0.009051266020631448,1.4015279599720352,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.289321468298109,0.009071059633745498,1.4015004680506848,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2903225806451613,0.00909090909090909,1.4014728996490133,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.29132369299221356,0.00911081462878669,1.4014452544474318,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.29232480533926586,0.009130776485381955,1.40141753212457,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.29332591768631816,0.009150794900047221,1.4013897323572617,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2943270300333704,0.009170870113493067,1.4013618548205322,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2953281423804227,0.009191002367797949,1.4013338991875866,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.29632925472747496,0.009211191906417957,1.4013058651297956,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.29733036707452726,0.009231438974196614,1.4012777523166842,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.29833147942157956,0.009251743817374761,1.401249560415918,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.2993325917686318,0.00927210668360057,1.4012212890932898,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3003337041156841,0.009292527821939588,1.4011929380127068,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.30133481646273635,0.00931300748288489,1.401164506836177,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.30233592880978866,0.009333545918367348,1.4011359952237963,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.30333704115684096,0.009354143381765928,1.4011074028337347,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3043381535038932,0.00937480012791813,1.4010787293222215,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3053392658509455,0.009395516413130505,1.4010499743435343,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.30634037819799775,0.009416292495189224,1.4010211375499817,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.30734149054505006,0.009437128633370803,1.400992218591892,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.30834260289210236,0.009458025088452879,1.4009632171175972,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3093437152391546,0.009478982122725077,1.4009341327734206,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3103448275862069,0.0095,1.4009049652036603,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3113459399332592,0.009521078985624295,1.4008757140505768,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.31234705228031145,0.00954221934648981,1.4008463789543764,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.31334816462736376,0.009563421351044873,1.400816959553198,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.314349276974416,0.009584685269305646,1.4007874554830981,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3153503893214683,0.009606011372867589,1.400757866378034,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3163515016685206,0.009627399934917019,1.4007281918698509,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.31735261401557285,0.00964885123024279,1.4006984315882653,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.31835372636262516,0.009670365535248044,1.4006685851608507,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3193548387096774,0.009691943127962085,1.400638652213021,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3203559510567297,0.009713584288052374,1.4006086323680145,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.321357063403782,0.009735289296836586,1.4005785252468799,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.32235817575083425,0.009757058437294812,1.4005483304684587,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.32335928809788655,0.00977889199408187,1.4005180476493697,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3243604004449388,0.009800790253539676,1.4004876764039924,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3253615127919911,0.00982275350370981,1.4004572163444517,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3263626251390434,0.009844782034346106,1.4004266670806007,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.32736373748609565,0.0098668761369274,1.4003960282200032,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.32836484983314795,0.009889036104670422,1.400365299367918,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3293659621802002,0.00991126223254271,1.4003344801272821,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3303670745272525,0.009933554817275746,1.4003035700986928,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3313681868743048,0.009955914157378142,1.4002725688803905,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.33236929922135705,0.009978340553148949,1.400241476068242,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.33337041156840935,0.010000834306691138,1.4002102912557228,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.33437152391546165,0.010023395721925135,1.4001790140338983,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3353726362625139,0.010046025104602509,1.4001476439914071,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3363737486095662,0.010068722762319812,1.4001161807144433,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.33737486095661845,0.010091489004532484,1.4000846237867361,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.33837597330367075,0.01011432414256893,1.4000529727895343,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.33937708565072305,0.01013722848964472,1.4000212273015857,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3403781979977753,0.010160202360876898,1.39998938689912,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3413793103448276,0.010183246073298428,1.3999574511558275,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.34238042269187985,0.010206359945872802,1.399925419642843,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.34338153503893215,0.010229544299508725,1.3998932919287252,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.34438264738598445,0.010252799457074992,1.3998610675794363,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3453837597330367,0.010276125743415463,1.3998287461583245,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.346384872080089,0.010299523485364196,1.3997963272261031,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.34738598442714125,0.010322993011760694,1.399763810340831,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.34838709677419355,0.010346534653465347,1.3997311950578923,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.34938820912124585,0.010370148743374939,1.3996984809299753,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3503893214682981,0.010393835616438356,1.3996656675070542,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3513904338153504,0.010417595609672441,1.399632754336367,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.35239154616240265,0.010441429062177947,1.3995997409623937,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.35339265850945495,0.010465336315155685,1.3995666269268376,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.35439377085650725,0.010489317711922814,1.3995334117686031,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3553948832035595,0.01051337359792925,1.3995000950237726,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3563959955506118,0.010537504320774282,1.3994666762255883,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3573971078976641,0.0105617102302233,1.3994331549044272,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.35839822024471635,0.01058599167822469,1.3993995305877813,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.35939933259176865,0.010610349018926896,1.3993658028002338,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3604004449388209,0.010634782608695654,1.3993319710634378,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3614015572858732,0.010659292806131336,1.3992980348960935,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3624026696329255,0.010683879972086531,1.3992639938139246,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.36340378197997775,0.010708544469683733,1.3992298473296567,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.36440489432703005,0.010733286664333217,1.3991955949529924,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3654060066740823,0.010758106923751096,1.3991612361905892,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3664071190211346,0.01078300561797753,1.3991267705460342,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3674082313681869,0.010807983119395114,1.3990921975198236,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.36840934371523915,0.010833039802747446,1.399057516609333,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.36941045606229145,0.010858176045157878,1.3990227273087994,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3704115684093437,0.01088339222614841,1.3989878291092908,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.371412680756396,0.010908688727658822,1.398952821498686,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3724137931034483,0.010934065934065935,1.3989177039616463,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.37341490545050054,0.010959524232203088,1.3988824759795924,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.37441601779755285,0.0109850640113798,1.3988471370306776,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.37541713014460515,0.011010685663401605,1.3988116865897626,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3764182424916574,0.011036389582590081,1.398776124128389,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3774193548387097,0.011062176165803109,1.398740449114753,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.37842046718576194,0.01108804581245526,1.3987046610136806,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.37942157953281425,0.011113998924538447,1.3986687592865985,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.38042269187986655,0.01114003590664273,1.3986327433915073,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3814238042269188,0.011166157165977342,1.398596612782957,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3824249165739711,0.01119236311239193,1.3985603669120157,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.38342602892102334,0.011218654158397982,1.398524005226244,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.38442714126807565,0.011245030719190459,1.3984875271696675,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.38542825361512795,0.011271493212669683,1.3984509321827456,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3864293659621802,0.011298042059463382,1.3984142197023464,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3874304783092325,0.011324677682948973,1.398377389161715,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.38843159065628474,0.0113514005092761,1.3983404399904462,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.38943270300333704,0.011378210967389326,1.3983033716144542,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.39043381535038935,0.011405109489051095,1.3982661834559424,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3914349276974416,0.011432096508864925,1.3982288749333749,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3924360400444939,0.011459172464298794,1.3981914454614452,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.39343715239154614,0.011486337795708781,1.3981538944510443,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.39443826473859844,0.011513592946362968,1.3981162213092333,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.39543937708565075,0.011540938362465503,1.398078425439208,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.396440489432703,0.011568374493180978,1.3980405062402714,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3974416017797553,0.011595901790659037,1.3980024631077976,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.3984427141268076,0.011623520710059173,1.3979642954332039,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.39944382647385984,0.011651231709575846,1.3979260026039158,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.40044493882091214,0.011679035250463822,1.3978875840033345,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4014460511679644,0.011706931797063743,1.3978490390108045,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4024471635150167,0.011734921816827996,1.39781036700158,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.403448275862069,0.011763005780346822,1.3977715673467903,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.40444938820912124,0.011791184161374674,1.3977326394134073,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.40545050055617354,0.011819457436856876,1.3976935825642094,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4064516129032258,0.011847826086956522,1.3976543961577477,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4074527252502781,0.01187629059508166,1.3976150795483113,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4084538375973304,0.011904851447912748,1.3975756320858896,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.40945494994438264,0.011933509135430403,1.39753605311614,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.41045606229143494,0.011962264150943397,1.397496341980349,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4114571746384872,0.01199111699111699,1.397456498015396,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4124582869855395,0.012020068156001517,1.397416520553717,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4134593993325918,0.012049118149061257,1.3973764089232676,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.41446051167964404,0.012078267477203647,1.397336162447485,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.41546162402669634,0.012107516650808756,1.3972957804452495,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.41646273637374864,0.012136866183759056,1.397255262230846,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4174638487208009,0.012166316593469544,1.3972146071139269,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4184649610678532,0.012195868400918136,1.39717381439947,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.41946607341490544,0.012225522130676373,1.3971328833877423,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.42046718576195774,0.0122552783109405,1.3970918133742571,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.42146829810901004,0.012285137473562779,1.397050603649734,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4224694104560623,0.012315100154083203,1.3970092535000609,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4234705228031146,0.012345166891761529,1.3969677622062482,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.42447163515016684,0.012375338229609584,1.3969261290443913,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.42547274749721914,0.012405614714424007,1.3968843532856263,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.42647385984427144,0.01243599689681924,1.396842434196087,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4274749721913237,0.012466485331260928,1.3968003710368642,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.428476084538376,0.01249708057609965,1.3967581630639598,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.42947719688542824,0.012527783193604992,1.3967158095282446,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.43047830923248054,0.01255859375,1.3966733096754138,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.43147942157953284,0.012589512815495989,1.3966306627459404,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4324805339265851,0.012620540964327716,1.3965878679750332,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4334816462736374,0.012651678774788927,1.3965449245925878,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.43448275862068964,0.012682926829268292,1.396501831823143,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.43548387096774194,0.012714285714285716,1.3964585888858325,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.43648498331479424,0.012745756020529018,1.3964151949943377,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4374860956618465,0.012777338342891041,1.3963716493568419,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4384872080088988,0.012809033280507134,1.3963279511759796,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4394883203559511,0.012840841436793015,1.3962840996487895,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.44048943270300334,0.012872763419483102,1.3962400939666653,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.44149054505005564,0.012904799840669192,1.3961959333153047,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4424916573971079,0.012936951316839583,1.3961516168746606,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4434927697441602,0.01296921846891865,1.3961071438188897,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4444938820912125,0.01300160192230677,1.3960625133163016,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.44549499443826474,0.01303410230692076,1.3960177245293055,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.44649610678531704,0.013066720257234729,1.39597277661436,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4474972191323693,0.013099456412321322,1.395927668721919,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4484983314794216,0.013132311415893503,1.3958823999963779,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4494994438264739,0.013165285916346739,1.3958369695760198,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.45050055617352613,0.01319838056680162,1.3957913765929613,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.45150166852057844,0.013231596025147029,1.3957456201730964,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4525027808676307,0.013264932954083708,1.395699699436041,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.453503893214683,0.013298392021168332,1.3956536134950777,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4545050055617353,0.013331973898858075,1.395607361457095,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.45550611790878753,0.013365679264555671,1.3955609424225346,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.45650723025583984,0.013399508800654934,1.395514355485329,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4575083426028921,0.013433463194586836,1.3954675997328454,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4585094549499444,0.013467543138866066,1.395420674245824,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4595105672969967,0.013501749331138096,1.3953735780983185,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.46051167964404893,0.013536082474226803,1.3953263103576354,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.46151279199110123,0.01357054327618261,1.3952788700842733,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.46251390433815354,0.013605132450331129,1.395231256331858,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4635150166852058,0.013639850715322413,1.3951834681470832,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4645161290322581,0.013674698795180726,1.3951355045696425,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.46551724137931033,0.013709677419354837,1.3950873646321702,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.46651835372636263,0.013744787322768974,1.3950390473601713,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.46751946607341494,0.013780029245874246,1.3949905517719592,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4685205784204672,0.01381540393470071,1.3949418768785877,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4695216907675195,0.013850912140910046,1.3948930216837845,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.47052280311457173,0.013886554621848738,1.3948439851838819,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.47152391546162403,0.013922332140601977,1.39479476636775,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.47252502780867633,0.013958245466048083,1.3947453642167253,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4735261401557286,0.013994295372913584,1.3946957777045423,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4745272525027809,0.014030482641828957,1.3946460057972605,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.47552836484983313,0.014066808059384943,1.3945960474531942,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.47652947719688543,0.014103272418189544,1.3945459016228383,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.47753058954393773,0.014139876516925698,1.3944955672487969,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.47853170189099,0.014176621160409558,1.3944450432657063,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4795328142380423,0.014213507159649497,1.394394328600162,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.48053392658509453,0.014250535331905782,1.3943434221706419,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.48153503893214683,0.014287706500750914,1.394292322887429,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.48253615127919913,0.014325021496130696,1.394241029652535,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4835372636262514,0.014362481154426017,1.3941895413596197,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4845383759733037,0.014400086318515323,1.3941378568939125,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.485539488320356,0.01443783783783784,1.3940859751321333,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.48654060066740823,0.01447573656845754,1.3940338949424078,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.48754171301446053,0.014513783373127852,1.3939816151841886,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4885428253615128,0.01455197912135711,1.3939291347081704,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4895439377085651,0.014590324689474831,1.3938764523562048,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4905450500556174,0.014628820960698695,1.3938235669612171,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.49154616240266963,0.01466746882520236,1.3937704773471187,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.49254727474972193,0.01470626918018413,1.3937171823287213,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4935483870967742,0.014745222929936307,1.3936636807116463,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4945494994438265,0.014784330985915492,1.3936099712922385,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4955506117908788,0.014823594266813673,1.3935560528574737,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.496551724137931,0.014863013698630138,1.393501924184868,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.49755283648498333,0.014902590214744297,1.3934475840423857,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4985539488320356,0.014942324755989354,1.3933930311883462,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.4995550611790879,0.01498221827072683,1.3933382643713281,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5005561735261401,0.015022271714922047,1.3932832823300743,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5015572858731925,0.015062486052220488,1.3932280837933955,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5025583982202447,0.015102862254025046,1.393172667480071,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.503559510567297,0.015143401299574278,1.3931170320987516,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5045606229143493,0.015184104176021557,1.3930611763478582,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5055617352614016,0.015224971878515186,1.3930050989154787,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5065628476084538,0.015266005410279532,1.3929487984792681,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5075639599555061,0.015307205782697083,1.3928922737063432,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5085650723025584,0.015348574015391584,1.392835523253177,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5095661846496107,0.01539011113631209,1.3927785457654929,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5105672969966629,0.01543181818181818,1.392721339878157,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5115684093437153,0.015473696196766116,1.392663904215069,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5125695216907675,0.015515746234596076,1.3926062373890509,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5135706340378198,0.015557969357420532,1.392548338001737,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5145717463848721,0.015600366636113661,1.39249020464346,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5155728587319244,0.01564293915040184,1.3924318358931365,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5165739710789766,0.01568568798895536,1.3923732303181509,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.517575083426029,0.015728614249481212,1.3923143864742387,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5185761957730812,0.015771719038817005,1.3922553029053686,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5195773081201335,0.015815003473026164,1.3921959781436204,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5205784204671857,0.015858468677494197,1.3921364107090661,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5215795328142381,0.015902115787026275,1.3920765991096438,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5225806451612903,0.015945945945945946,1.3920165418410353,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5235817575083426,0.01598996030819519,1.3919562373865395,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5245828698553949,0.01603416003743566,1.3918956842169448,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5255839822024472,0.01607854630715123,1.3918348807903982,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5265850945494994,0.01612312030075188,1.391773825552278,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5275862068965518,0.016167883211678835,1.3917125169350577,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.528587319243604,0.01621283624351109,1.3916509533581731,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5295884315906563,0.016257980610073303,1.3915891332278874,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5305895439377085,0.016303317535545023,1.391527054937153,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5315906562847609,0.01634884825457136,1.3914647168654715,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5325917686318131,0.01639457401237506,1.3914021173787539,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5335928809788654,0.01644049606487002,1.3913392548291768,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5345939933259177,0.01648661567877629,1.3912761275550392,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.53559510567297,0.016532934131736527,1.3912127338806137,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5365962180200222,0.01657945271243399,1.3911490721160016,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5375973303670746,0.016626172720712054,1.3910851405569788,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5385984427141268,0.016673095467695277,1.3910209374848472,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5395995550611791,0.016720222275912057,1.390956461166279,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5406006674082314,0.01676755447941889,1.3908917098531604,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5416017797552837,0.016815093423926234,1.3908266817824342,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5426028921023359,0.01686284046692607,1.3907613751759407,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5436040044493882,0.016910796977821104,1.3906957882402533,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5446051167964405,0.016958964338055695,1.3906299191665168,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5456062291434928,0.017007343941248473,1.3905637661302797,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.546607341490545,0.01705593719332679,1.3904973272913255,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5476084538375974,0.0171047455126629,1.3904306007935032,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5486095661846496,0.01715377033021193,1.3903635847645537,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5496106785317019,0.017203013089651765,1.390296277315935,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5506117908787542,0.017252475247524757,1.390228676542644,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5516129032258065,0.0173021582733813,1.3901607805230383,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5526140155728587,0.01735206364992541,1.3900925873186523,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.553615127919911,0.01740219287316222,1.3900240949740144,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5546162402669633,0.017452547452547457,1.389955301516459,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5556173526140156,0.017503128911138924,1.3898862049559375,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5566184649610678,0.017553938785750123,1.3898168032848262,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5576195773081202,0.01760497862710586,1.389747094477732,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5586206896551724,0.017656250000000002,1.3896770764912958,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5596218020022247,0.017707754483455417,1.3896067472639912,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.560622914349277,0.01775949367088608,1.389536104715925,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5616240266963293,0.017811469170261357,1.3894651467486292,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5626251390433815,0.017863682604272634,1.3893938712448555,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5636262513904339,0.017916135610502173,1.3893222760683626,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5646273637374861,0.017968829841594276,1.3892503590637055,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5656284760845384,0.018021766965428936,1.3891781180560163,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5666295884315906,0.018074948665297737,1.389105550850787,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.567630700778643,0.01812837664008233,1.3890326552336458,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5686318131256952,0.018182052604435273,1.388959428970134,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5696329254727475,0.018235978288963554,1.388885869805474,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5706340378197998,0.018290155440414513,1.388811975464343,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5716351501668521,0.018344585821864448,1.3887377436506334,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5726362625139043,0.01839927121290994,1.3886631720472185,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5736373748609567,0.018454213409861732,1.3885882583157088,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5746384872080089,0.01850941422594142,1.3885130000962096,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5756395995550612,0.018564875491480996,1.3884373950070727,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5766407119021135,0.01862059905412507,1.3883614406446436,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5776418242491658,0.01867658677903608,1.3882851345830096,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.578642936596218,0.01873284054910243,1.3882084743737388,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5796440489432703,0.01878936226514951,1.3881314575456203,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5806451612903226,0.018846153846153846,1.3880540816043967,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5816462736373749,0.018903217229460253,1.3879763440324968,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5826473859844271,0.018960554371002133,1.387898242288761,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5836484983314795,0.019018167245524985,1.3878197738081648,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5846496106785317,0.01907605784681307,1.3877409360015394,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.585650723025584,0.019134228187919464,1.3876617262552842,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5866518353726363,0.019192680301399357,1.387582141931081,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5876529477196886,0.019251416239546806,1.3875021803655982,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5886540600667408,0.01931043807463494,1.387421838870196,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5896551724137931,0.019369747899159663,1.3873411147306238,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5906562847608454,0.01942934782608696,1.3872600052067146,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5916573971078977,0.019489239989103787,1.3871785075320755,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5926585094549499,0.019549426542872745,1.387096618913773,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5936596218020023,0.01960990966329045,1.3870143365320133,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5946607341490545,0.019670691547749728,1.3869316575398198,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5956618464961068,0.019731774415405776,1.3868485790627039,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5966629588431591,0.019793160507446225,1.386765098198331,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5976640711902114,0.019854852087365222,1.3866812120161853,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.5986651835372636,0.019916851441241685,1.3865969175572241,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.599666295884316,0.019979160878021675,1.3865122118335311,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6006674082313682,0.020041782729805016,1.3864270918279638,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6016685205784205,0.020104719352136275,1.386341554493793,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6026696329254727,0.02016797312430011,1.3862555967543428,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6036707452725251,0.020231546449621107,1.386169215502619,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6046718576195773,0.02029544175576815,1.3860824076009353,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6056729699666296,0.020359661495063467,1.3859951698805344,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6066740823136819,0.020424208144796386,1.385907499141201,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6076751946607342,0.02048908420754182,1.3858193921508715,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6086763070077864,0.020554292211483798,1.3857308456452362,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6096774193548388,0.020619834710743808,1.3856418563273372,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.610678531701891,0.020685714285714286,1.3855524208671575,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6116796440489433,0.020751933543397307,1.3854625359012065,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6126807563959955,0.020818495117748418,1.3853721980320994,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6136818687430479,0.020885401670025915,1.3852814038281271,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6146829810901001,0.020952655889145497,1.3851901498228234,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6156840934371524,0.02102026049204052,1.3850984325145228,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6166852057842047,0.02108821822402786,1.3850062483659125,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.617686318131257,0.021156531859179515,1.3849135938035788,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6186874304783092,0.021225204200700114,1.384820465217544,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6196885428253616,0.021294238081310327,1.3847268589607988,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6206896551724138,0.021363636363636362,1.3846327713488247,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6216907675194661,0.021433401940605702,1.384538198659112,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6226918798665184,0.021503537735849062,1.3844431371306685,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6236929922135707,0.021574046704108778,1.38434758296352,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6246941045606229,0.02164493183165382,1.3842515323182052,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6256952169076752,0.021716196136701338,1.3841549813152605,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6266963292547275,0.021787842669845053,1.384057926034699,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6276974416017798,0.021859874514490587,1.3839603625154777,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.628698553948832,0.021932294787297784,1.3838622867549613,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6296996662958844,0.02200510663863022,1.3837636947083725,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6307007786429366,0.02207831325301205,1.3836645822882372,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6317018909899889,0.022151917849592268,1.38356494536382,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6327030033370412,0.022225923682616597,1.383464779760549,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6337041156840935,0.02230033404190708,1.3833640812594339,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6347052280311457,0.022375152253349576,1.3832628455964724,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.635706340378198,0.022450381679389307,1.3831610684620501,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6367074527252503,0.022526025719534604,1.3830587455003276,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6377085650723026,0.0226020878108689,1.3829558723086188,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6387096774193548,0.02267857142857143,1.3828524444367616,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6397107897664072,0.02275548008644644,1.3827484573864726,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6407119021134594,0.022832817337461304,1.3826439066106992,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6417130144605117,0.0229105867742937,1.3825387875129524,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.642714126807564,0.022988792029887926,1.382433095446638,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6437152391546163,0.02306743677802061,1.382326825714367,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6447163515016685,0.023146524733876017,1.382219973567263,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6457174638487209,0.02322605965463109,1.382112534204254,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6467185761957731,0.02330604534005038,1.3820045027713521,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6477196885428254,0.023386485633091255,1.3818958743609253,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6487208008898776,0.02346738442051931,1.3817866440109507,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.64972191323693,0.02354874563353446,1.3816768067042624,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6507230255839822,0.023630573248407644,1.3815663573677799,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6517241379310345,0.023712871287128706,1.3814552908717308,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6527252502780868,0.023795643818065346,1.381343602028853,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6537263626251391,0.023878894956633475,1.3812312855935898,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6547274749721913,0.02396262886597938,1.3811183362612676,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6557285873192437,0.024046849757673672,1.3810047486672599,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6567296996662959,0.024131561892417372,1.3808905173861392,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6577308120133482,0.02421676958076048,1.3807756369308137,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6587319243604004,0.024302477183833115,1.3806601017516469,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6597330367074528,0.024388689114089573,1.3805439062355649,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.660734149054505,0.024475409836065574,1.3804270447051479,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6617352614015573,0.024562643867148962,1.3803095114177037,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6627363737486096,0.024650395778364118,1.3801913005643291,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6637374860956619,0.02473867019517036,1.3800724062689522,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6647385984427141,0.024827471798274717,1.3799528225873576,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6657397107897665,0.024916805324459237,1.3798325435061976,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6667408231368187,0.025006675567423232,1.3797115629419825,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.667741935483871,0.025097087378640776,1.379589874740056,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6687430478309233,0.025188045668233718,1.3794674726735507,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6697441601779756,0.02527955540586056,1.3793443504423277,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6707452725250278,0.02537162162162162,1.3792205016718928,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.67174638487208,0.02546424940698068,1.3790959199122987,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6727474972191324,0.025557443915703606,1.378970598637025,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6737486095661847,0.025651210364814183,1.3788445312418371,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6747497219132369,0.025745554035567716,1.378717711043627,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6757508342602893,0.02584048027444254,1.378590131279233,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6767519466073415,0.025935994494150034,1.3784617851042356,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6777530589543938,0.02603210217466345,1.3783326655917347,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6787541713014461,0.02612880886426593,1.3782027657311045,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6797552836484984,0.02622612018061827,1.3780720784267215,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6807563959955506,0.026324041811846693,1.3779405964966758,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6817575083426028,0.026422579517651167,1.3778083126714529,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6827586206896552,0.02652173913043479,1.3776752195925956,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6837597330367075,0.02662152655645445,1.3775413098113394,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6847608453837597,0.026721947776993642,1.3774065757872214,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.685761957730812,0.026823008849557527,1.3772710098866658,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6867630700778643,0.026924715909090912,1.3771346043815438,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6877641824249165,0.027027075169219802,1.3769973514477012,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6887652947719689,0.027130092923516806,1.3768592431634672,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6897664071190212,0.02723377554679097,1.3767202715081255,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6907675194660734,0.02733812949640288,1.3765804283603658,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6917686318131258,0.027443161313605205,1.376439705496698,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.692769744160178,0.02754887762490949,1.3762980945898433,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6937708565072302,0.02765528514347984,1.37615558720709,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6947719688542825,0.02776239067055393,1.3760121748086196,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6957730812013349,0.027870201096892144,1.3758678487458011,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6967741935483871,0.02797872340425532,1.375722600259453,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6977753058954393,0.02808796466691203,1.3755764204780696,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.6987764182424917,0.02819793205317578,1.3754293004160172,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.699777530589544,0.028308632826972956,1.37528123097169,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7007786429365962,0.028420074349442374,1.375132202925636,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7017797552836486,0.02853226408056696,1.374982206938641,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7027808676307008,0.028645209580838327,1.3748312335497792,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.703781979977753,0.028758918512955308,1.374679273174423,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7047830923248053,0.028873398643556893,1.3745263161022159,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7057842046718577,0.028988657844990554,1.3743723524950027,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7067853170189099,0.029104704097116844,1.3742173723847202,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7077864293659621,0.02922154548915112,1.3740613656712477,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7087875417130145,0.029339190221543167,1.3739043221202099,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7097886540600667,0.029457646607895748,1.3737462313607418,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.710789766407119,0.029576923076923074,1.3735870828832033,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7117908787541714,0.029697028174450024,1.373426866036852,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7127919911012236,0.02981797056545314,1.3732655700274659,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7137931034482758,0.029939759036144577,1.3731031839149197,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7147942157953282,0.03006240249609985,1.3729396966107108,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7157953281423804,0.030185909980430532,1.3727750968754364,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7167964404894327,0.030310290652003143,1.3726093733162166,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7177975528364849,0.03043555380370516,1.3724425143840664,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7187986651835373,0.0305617088607595,1.3722745083712122,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7197997775305895,0.030688765383088526,1.3721053434083539,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7208008898776418,0.03081673306772908,1.3719350074618697,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7218020022246942,0.030945621751299484,1.371763488330962,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7228031145717464,0.031075441412520066,1.3715907736447448,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7238042269187986,0.03120620217478856,1.371416850859269,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.724805339265851,0.031337914308811644,1.3712417072544854,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7258064516129032,0.03147058823529412,1.3710653299311444,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7268075639599555,0.0316042345276873,1.3708877058076276,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7278086763070079,0.031738863914997965,1.3707088216167147,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7288097886540601,0.03187448728465956,1.3705286639022805,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7298109010011123,0.03201111568546727,1.3703472190159183,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7308120133481646,0.03214876033057851,1.3701644731134957,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.731813125695217,0.03228743260058067,1.3699804121516335,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7328142380422692,0.03242714404662782,1.3697950218841055,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7338153503893214,0.032567906393648136,1.3696082878581655,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7348164627363738,0.03270973154362417,1.3694201954107907,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.735817575083426,0.032852631578947376,1.3692307296648425,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7368186874304783,0.03299661876584953,1.3690398755251458,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7378197997775306,0.03314170555791261,1.3688476176744773,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7388209121245829,0.033287904599659295,1.3686539405694707,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7398220244716351,0.03343522873022659,1.3684588284364252,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7408231368186874,0.03358369098712446,1.3682622652670242,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7418242491657397,0.03373330461008187,1.3680642348139573,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.742825361512792,0.0338840830449827,1.367864720586442,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7438264738598442,0.034036039947894045,1.3676637058456478,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7448275862068966,0.0341891891891892,1.3674611736000135,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7458286985539488,0.034343544857768055,1.36725710660046,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7468298109010011,0.03449912126537785,1.3670514873354926,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7478309232480534,0.034655932951036625,1.3668442980261928,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7488320355951057,0.03481399468556245,1.3666355206210916,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7498331479421579,0.03497332147621164,1.3664251367909295,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7508342602892103,0.03513392857142859,1.3662131279232903,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7518353726362625,0.03529583146571045,1.3659994751171127,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7528364849833148,0.03545904590459045,1.3657841591770727,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.753837597330367,0.03562358788974243,1.365567160607836,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7548387096774194,0.03578947368421054,1.3653484596081709,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7558398220244716,0.03595671981776765,1.365128036064929,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7568409343715239,0.03612534309240622,1.3649058695468752,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7578420467185762,0.0362953605879651,1.3646819392983771,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7588431590656285,0.03646678966789668,1.3644562242329399,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7598442714126807,0.036639647985178325,1.3642287029265885,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7608453837597331,0.0368139534883721,1.363999353611087,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7618464961067853,0.03698972442783747,1.3637681541669973,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7628476084538376,0.03716697936210132,1.3635350821165675,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7638487208008898,0.03734573716439001,1.3633001146164465,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7648498331479422,0.03752601702932829,1.3630632284502209,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7658509454949944,0.03770783847980998,1.3628244000207679,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7668520578420467,0.0378912213740458,1.3625836053424198,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.767853170189099,0.03807618591279349,1.3623408200329337,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7688542825361513,0.03826275264677575,1.36209601930526,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7698553948832035,0.03845094248429193,1.3618491779591089,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7708565072302559,0.038640776699029135,1.3616002703723014,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7718576195773081,0.03883227693807899,1.361349270491902,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7728587319243604,0.0390254652301665,1.36109615182513,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7738598442714127,0.0392203639940974,1.3608408874300384,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.774860956618465,0.03941699604743083,1.3605834499059524,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7758620689655172,0.039615384615384615,1.3603238113836653,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7768631813125695,0.039815553339980055,1.3600619435153816,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7778642936596218,0.040017526289434155,1.3597978174643983,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7788654060066741,0.04022132796780684,1.3595314038945208,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7798665183537263,0.04042698332491156,1.3592626729591988,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7808676307007787,0.04063451776649747,1.3589915942903816,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7818687430478309,0.04084395716471189,1.3587181369870778,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7828698553948832,0.04105532786885246,1.358442269603611,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7838709677419355,0.04126865671641792,1.358163960137567,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7848720800889878,0.04148397104446744,1.357883176017419,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.78587319243604,0.0417012987012987,1.3575998840898171,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7868743047830923,0.0419206680584551,1.357314050606541,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7878754171301446,0.0421421080230729,1.3570256412110973,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7888765294771969,0.04236564805057955,1.356734620924952,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7898776418242491,0.042591318157755416,1.3564409541333904,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7908787541713015,0.042819148936170226,1.3561446045709864,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7918798665183537,0.04304917156600748,1.355845535306673,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.792880978865406,0.043281417830290006,1.3555437087284001,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7938820912124583,0.043515920129519714,1.355239086527367,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7948832035595106,0.043752711496746206,1.3549316296818106,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7958843159065628,0.043991825613079016,1.354621298440345,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7968854282536152,0.044233296823658286,1.3543080523048252,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7978865406006674,0.04447716015410018,1.3539918500127326,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7988876529477197,0.044723451327433626,1.3536726495190516,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.7998887652947719,0.044972206781545294,1.3533504079776362,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8008898776418243,0.04522346368715085,1.3530250817220342,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8018909899888765,0.04547725996631106,1.3526966262457645,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8028921023359288,0.0457336343115124,1.3523649961820168,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8038932146829811,0.04599262620533184,1.3520301452827643,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8048943270300334,0.046254275940706954,1.3516920263972627,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8058954393770856,0.04651862464183381,1.3513505914499162,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.806896551724138,0.046785714285714305,1.351005791417491,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8078976640711902,0.04705558772437753,1.3506575763056494,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8088987764182425,0.047328288707799766,1.3503058951247853,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8098998887652947,0.04760386190754827,1.3499506958651326,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8109010011123471,0.04788235294117647,1.3495919254711248,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8119021134593993,0.04816380839739799,1.349229529814975,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8129032258064516,0.048448275862068964,1.3488634536694541,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8139043381535039,0.04873580394500898,1.3484936406798314,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8149054505005562,0.04902644230769231,1.3481200333349548,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8159065628476084,0.049320241691842896,1.3477425729374348,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8169076751946608,0.04961725394896721,1.3473611995729011,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.817908787541713,0.04991753207086134,1.3469758520783008,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8189098998887653,0.05022113022113022,1.3465864680091935,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8199110122358176,0.0505281037677579,1.3461929836060225,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8209121245828699,0.0508385093167702,1.3457953337593067,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8219132369299221,0.05115240474703311,1.345393451973727,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8229143492769744,0.051469849246231145,1.3449872703310557,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8239154616240267,0.05179090334807329,1.3445767194518927,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.824916573971079,0.052115628970775096,1.344161728456158,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8259176863181312,0.052444089456869,1.343742224922298,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8269187986651836,0.0527763496143959,1.3433181348451493,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8279199110122358,0.05311247575953459,1.3428893825924189,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8289210233592881,0.05345253576072821,1.342455890859716,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8299221357063404,0.05379659908436889,1.3420175806240864,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8309232480533927,0.05414473684210527,1.3415743710959898,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8319243604004449,0.05449702183984116,1.3411261796696552,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8329254727474973,0.05485352862849536,1.3406729218717541,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8339265850945495,0.055214333556597474,1.3402145113083248,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8349276974416018,0.055579514824797845,1.3397508596098724,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.835928809788654,0.05594915254237287,1.3392818763745784,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8369299221357064,0.056323328785811755,1.338807469109538,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8379310344827586,0.05670212765957447,1.338327543169948,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8389321468298109,0.05708563535911601,1.3378420016961583,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8399332591768632,0.05747394023627522,1.3373507455485023,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8409343715239155,0.057867132867132874,1.3368536732398122,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8419354838709677,0.05826530612244897,1.3363506808655223,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8429365962180201,0.05866855524079324,1.335841662031261,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8439377085650723,0.05907697790449039,1.3353265077778242,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8449388209121246,0.05949067431850789,1.3348051065034188,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8459399332591768,0.059909747292418755,1.334277343883061,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8469410456062292,0.06033430232558141,1.3337431027850055,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8479421579532814,0.06076444769568398,1.3332022631840788,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8489432703003337,0.06120029455081,1.3326547020717803,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.849944382647386,0.061641957005189055,1.3321002933630124,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8509454949944383,0.062089552238805974,1.3315389077992883,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8519466073414905,0.06254320060105183,1.3309704128482616,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8529477196885429,0.0630030257186082,1.3303946725994147,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8539488320355951,0.06346915460776847,1.3298115476557373,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8549499443826474,0.06394171779141103,1.3292208950212026,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8559510567296997,0.06442084942084945,1.3286225679838644,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.856952169076752,0.06490668740279938,1.3280164159943628,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8579532814238042,0.06539937353171496,1.3274022845396356,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8589543937708565,0.06589905362776025,1.326780015011605,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8599555061179088,0.06640587768069899,1.3261494445706121,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8609566184649611,0.06692000000000001,1.3255104060033507,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8619577308120133,0.06744157937147462,1.3248627275750349,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8629588431590657,0.06797077922077924,1.3242062328755324,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8639599555061179,0.06850776778413738,1.3235407406591713,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8649610678531702,0.06905271828665568,1.3228660646779145,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8659621802002225,0.06960580912863075,1.322182013507578,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8669632925472748,0.07016722408026758,1.3214883903667587,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.867964404894327,0.07073715248525696,1.3207849929281008,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8689655172413793,0.0713157894736842,1.320071613121533,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8699666295884316,0.07190333618477333,1.3193480369290638,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8709677419354839,0.07250000000000001,1.318614044170718,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8719688542825361,0.07310599478714161,1.3178694082811593,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8729699666295885,0.07372154115586693,1.3171138960765252,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8739710789766407,0.07434686672550751,1.3163472675109709,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.874972191323693,0.07498220640569395,1.3155692754223844,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8759733036707453,0.075627802690583,1.3147796652667134,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8769744160177976,0.07628390596745029,1.3139781748402959,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8779755283648498,0.07695077484047402,1.3131645339895677,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8789766407119022,0.07762867647058828,1.3123384643074623,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8799777530589544,0.07831788693234479,1.311499678815793,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8809788654060067,0.07901869158878505,1.3106478816328542,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8819799777530589,0.07973138548539112,1.3097827676254294,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8829810901001113,0.08045627376425858,1.308904022044355,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8839822024471635,0.08119367209971237,1.3080113201427155,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8849833147942158,0.0819439071566731,1.3071043267757012,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8859844271412681,0.08270731707317078,1.3061826959810976,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8869855394883204,0.08348425196850395,1.305246070539293,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8879866518353726,0.08427507447864944,1.30429408151164,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.888987764182425,0.08508016032064135,1.3033263477559067,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8899888765294772,0.08589989888776545,1.3023424754174904,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8909899888765295,0.08673469387755102,1.3013420573949606,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8919911012235817,0.08758496395468586,1.3003246727784092,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8929922135706341,0.08845114345114348,1.2992898862589821,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8939933259176863,0.08933368310598111,1.2982372475078479,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8949944382647386,0.0902330508474576,1.297166290522748,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8959955506117909,0.09114973262032089,1.2960765329401296,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8969966629588432,0.0920842332613391,1.2949674753107339,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8979977753058954,0.09303707742639038,1.2938386003363496,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.8989988876529478,0.09400881057268727,1.2926893720652837,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9,0.09500000000000001,1.2915192350439226,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9,0.09500000000000001,1.2915192350439226,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9001216022889843,0.09512175034018482,1.291375650181168,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9002432045779686,0.09524379750466089,1.2912317473015196,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9003648068669529,0.09536614258022838,1.291087525347273,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.900486409155937,0.0954887866589994,1.2909429832560282,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9006080114449213,0.09561173083843108,1.2907981199606635,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9007296137339056,0.09573497622135756,1.2906529343893092,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9008512160228899,0.0958585239160234,1.2905074254653217,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9009728183118741,0.09598237503611677,1.2903615921072555,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9010944206008584,0.09610653070080283,1.290215433228838,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9012160228898427,0.0962309920347575,1.290068947738941,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9013376251788269,0.09635576016820124,1.2899221345415548,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9014592274678112,0.0964808362369338,1.2897749925357598,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9015808297567954,0.09660622138236792,1.2896275206157004,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9017024320457797,0.09673191675156459,1.289479717670556,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.901824034334764,0.09685792349726781,1.2893315825845133,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9019456366237483,0.09698424277793996,1.2891831142367385,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9020672389127325,0.09711087575779717,1.2890343115013498,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9021888412017167,0.09723782360684509,1.2888851732473874,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.902310443490701,0.09736508750091527,1.2887356983387859,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9024320457796853,0.09749266862170089,1.288585885634345,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9025536480686696,0.09762056815679368,1.2884357339877002,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9026752503576538,0.09774878729972077,1.2882852422472952,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9027968526466381,0.09787732724998166,1.2881344092563494,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9029184549356224,0.09800618921308585,1.287983233852832,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9030400572246066,0.09813537440059017,1.2878317148694296,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9031616595135908,0.09826488403013738,1.2876798511335155,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9032832618025751,0.09839471932549369,1.2875276414671226,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9034048640915594,0.0985248815165877,1.28737508468691,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9035264663805437,0.09865537183954926,1.287222179604134,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.903648068669528,0.09878619153674839,1.2870689250246166,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9037696709585121,0.09891734185683489,1.2869153197487135,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9038912732474964,0.09904882405477819,1.2867613625712853,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9040128755364807,0.09918063939190701,1.286607052281663,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.904134477825465,0.09931278913594987,1.286452387663619,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9042560801144492,0.09944527456107588,1.2862973674953326,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9043776824034335,0.09957809694793543,1.2861419905493603,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9044992846924178,0.09971125758370165,1.2859862555926014,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.904620886981402,0.09984475776211187,1.2858301613862662,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9047424892703863,0.09997859878350979,1.2856737066858432,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9047619047619048,0.09999999999999999,1.28564869306645,Controlled perturbative regime
All $n\geq2$ ($r=L_n$),4,4,0.9048640915593705,0.10011278195488724,1.2855168902410665,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9049856938483548,0.10024730858992699,1.2853597107958812,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9051072961373391,0.10038218000904572,1.2852021670884106,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9052288984263234,0.10051739753943699,1.2850442578509231,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9053505007153076,0.10065296251511496,1.284885981809797,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9054721030042918,0.10078887627695798,1.2847273376854869,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9055937052932761,0.10092514017275343,1.2845683241924892,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9057153075822604,0.10106175555724149,1.284408940039307,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9058369098712447,0.10119872379216047,1.2842491839284158,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9059585121602289,0.10133604624629199,1.2840890545562278,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9060801144492132,0.10147372429550654,1.2839285506130564,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9062017167381975,0.10161175932280951,1.283767670783081,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9063233190271817,0.10175015271838725,1.2836064137443102,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9064449213161659,0.1018889058796544,1.283444778168546,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9065665236051502,0.10202802021129995,1.2832827627213483,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9066881258941345,0.1021674971253354,1.2831203660619965,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9068097281831188,0.10230733804114218,1.282957586843454,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9069313304721031,0.10244754438552,1.2827944237123288,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9070529327610873,0.10258811759273519,1.282630875308839,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9071745350500715,0.1027290591045696,1.2824669402667732,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9072961373390558,0.10287037037037036,1.282302617213452,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9074177396280401,0.10301205284709883,1.2821379047696913,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9075393419170243,0.10315410799938111,1.2819728015497618,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9076609442060086,0.1032965372995585,1.2818073061613524,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9077825464949929,0.10343934222773819,1.281641417205529,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9079041487839772,0.10358252427184475,1.2814751332766963,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9080257510729614,0.10372608492767146,1.2813084529625574,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9081473533619456,0.1038700256989331,1.2811413748440745,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9082689556509299,0.10401434809731755,1.2809738974954281,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9083905579399142,0.10415905364253926,1.2808060194839763,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9085121602288985,0.10430414386239255,1.2806377393702149,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9086337625178827,0.1044496202928052,1.2804690557077354,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9087553648068669,0.10459548447789271,1.2802999670431834,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9088769670958512,0.10474173797001332,1.280130471916217,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9089985693848355,0.10488838232982235,1.2799605688594664,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9091201716738198,0.10503541912632824,1.2797902563984886,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.909241773962804,0.10518284993694833,1.2796195330517273,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9093633762517883,0.10533067634756536,1.2794483973304682,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9094849785407726,0.10547889995258423,1.279276847738797,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9096065808297568,0.10562752235498929,1.2791048827735556,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.909728183118741,0.10577654516640252,1.278932500924296,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9098497854077253,0.10592597000714117,1.2787597006732407,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9099713876967096,0.10607579850627684,1.2785864804952332,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9100929899856939,0.1062260323016947,1.2784128388576963,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9102145922746782,0.10637667304015301,1.2782387742205858,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9103361945636624,0.10652772237734354,1.278064285036345,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9104577968526466,0.1066791819779517,1.2778893697498597,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9105793991416309,0.10683105351571873,1.2777140267984097,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9107010014306152,0.10698333867350207,1.2775382546116247,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9108226037195994,0.10713603914333844,1.277362051611437,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9109442060085837,0.10728915662650607,1.2771854162120329,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.911065808297568,0.1074426928335881,1.2770083468198064,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9111874105865523,0.10759664948453616,1.2768308418333112,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9113090128755365,0.10775102830873454,1.2766528996432112,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9114306151645207,0.1079058310450654,1.2764745186322342,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.911552217453505,0.1080610594419733,1.2762956971751196,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9116738197424893,0.10821671525753161,1.2761164336385729,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9117954220314736,0.1083728002595086,1.2759367263812127,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9119170243204578,0.10852931622543453,1.2757565737535221,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9120386266094421,0.10868626494266903,1.2755759740977988,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9121602288984263,0.10884364820846903,1.2753949257481023,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9122818311874106,0.10900146783005789,1.2752134270302042,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9124034334763949,0.10915972562469378,1.2750314762615376,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9125250357653791,0.10931842341973999,1.2748490717511414,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9126466380543634,0.10947756305273505,1.274666211799612,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9127682403433477,0.10963714637146378,1.2744828946990485,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.912889842632332,0.10979717523402865,1.2742991187329997,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9130114449213161,0.10995765150892194,1.2741148821764101,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9131330472103004,0.1101185770750988,1.2739301832955674,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9132546494992847,0.11027995382205,1.2737450203480465,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.913376251788269,0.11044178364987617,1.2735593915826557,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9134978540772533,0.11060406846936251,1.2733732952393806,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9136194563662375,0.11076681020205374,1.2731867295493307,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9137410586552218,0.11093001078033016,1.27299969273468,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.913862660944206,0.11109367214748378,1.272812183008613,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9139842632331903,0.11125779625779625,1.2726241985752667,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9141058655221745,0.11142238507661562,1.2724357376296742,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9142274678111588,0.11158744058043536,1.2722467983577055,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9143490701001431,0.11175296475697351,1.272057378936011,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9144706723891274,0.11191895960525224,1.2718674775319614,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9145922746781117,0.11208542713567848,1.2716770923035896,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9147138769670958,0.11225236937012492,1.2714862213995304,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9148354792560801,0.11241978834201242,1.2712948629589609,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9149570815450644,0.11258768609639162,1.2711030151115401,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9150786838340487,0.112756064690027,1.2709106759773472,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.915200286123033,0.11292492619148044,1.270717843666822,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9153218884120172,0.11309427268119623,1.2705245162807004,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9154434907010014,0.1132641062515861,1.270330691909955,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9155650929899857,0.11343442900711621,1.270136368635729,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.91568669527897,0.11360524306439297,1.2699415445292759,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9158082975679542,0.11377655055225151,1.2697462176518943,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9159298998569385,0.11394835361184383,1.2695503860548627,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9160515021459228,0.1141206543967281,1.269354047779377,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9161731044349071,0.11429345507295853,1.2691572008564826,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9162947067238912,0.11446675781917616,1.2689598433070115,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9164163090128755,0.11464056482670087,1.2687619731415125,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9165379113018598,0.11481487829962289,1.2685635883601873,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9166595135908441,0.1149897004548966,1.2683646869528216,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9167811158798284,0.11516503352243429,1.2681652668987173,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9169027181688126,0.11534087974520107,1.2679653261666255,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9170243204577969,0.11551724137931044,1.2677648627146756,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9171459227467811,0.11569412069412065,1.2675638744903064,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9172675250357654,0.11587151997233268,1.2673623594301966,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9173891273247496,0.11604944151008745,1.2671603154601934,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9175107296137339,0.1162278876170656,1.2669577404952428,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9176323319027182,0.1164068606165871,1.2667546324393155,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9177539341917025,0.11658636284571237,1.2665509891853373,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9178755364806868,0.1167663966553437,1.2663468086151142,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9179971387696709,0.11694696441032795,1.2661420885992591,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9181187410586552,0.11712806848956055,1.2659368269971194,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9182403433476395,0.11730971128608926,1.2657310216567008,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9183619456366238,0.11749189520721985,1.2655246704145922,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.918483547925608,0.11767462267462274,1.2653177710958912,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9186051502145923,0.11785789612443982,1.2651103215141264,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9187267525035766,0.11804171800739319,1.2649023194711804,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9188483547925608,0.11822609078889373,1.2646937627572132,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.918969957081545,0.11841101694915253,1.2644846491505821,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9190915593705293,0.11859649898329061,1.2642749764177659,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9192131616595136,0.11878253940145214,1.2640647423132814,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9193347639484979,0.11896914072891732,1.2638539445796064,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9194563662374822,0.11915630550621678,1.2636425809470981,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9195779685264664,0.11934403628924675,1.263430649133911,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9196995708154506,0.11953233564938531,1.2632181468459145,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9198211731044349,0.11972120617361048,1.2630050717766117,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9199427753934192,0.11991065046461759,1.262791421607054,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9200643776824035,0.12010067114093964,1.262577194005759,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9201859799713877,0.12029127083706763,1.2623623866286242,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.920307582260372,0.12048245220357248,1.2621469971188415,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9204291845493562,0.12067421790722756,1.2619310231068128,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9205507868383405,0.12086657063113347,1.2617144622100602,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9206723891273247,0.1210595130748422,1.2614973120331407,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.920793991416309,0.12125304795448388,1.2612795701675577,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9209155937052933,0.1214471780028944,1.2610612341916696,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9210371959942776,0.1216419059697437,1.260842301670604,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9211587982832619,0.12183723462166586,1.2606227701561643,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.921280400572246,0.12203316674238976,1.260402637186738,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9214020028612303,0.12222970513287221,1.260181900287207,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9215236051502146,0.12242685261143013,1.259960556968854,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9216452074391989,0.12262461201387624,1.259738604729267,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9217668097281831,0.12282298619365462,1.2595160410522483,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9218884120171674,0.1230219780219781,1.259292863407717,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9220100143061517,0.12322159038796672,1.2590690692516142,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9221316165951359,0.12342182619878737,1.2588446560258058,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9222532188841202,0.12362268837979573,1.258619621157985,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9223748211731044,0.12382417987467748,1.2583939620615745,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9224964234620887,0.124026303645593,1.2581676761356275,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.922618025751073,0.12422906267332229,1.257940760764727,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9227396280400573,0.12443245995741142,1.2577132133188855,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9228612303290415,0.12463649851632058,1.2574850311534433,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9229828326180257,0.12484118138757308,1.257256211608967,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.92310443490701,0.12504651162790695,1.2570267520111436,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9232260371959943,0.1252524923134259,1.2567966496706788,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9233476394849786,0.12545912653975366,1.256565901883192,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9234692417739628,0.12566641742218904,1.256334505929108,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9235908440629471,0.12587436809586228,1.256102459073553,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9237124463519314,0.12608298171589322,1.2558697585662442,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9238340486409156,0.12629226145755065,1.2556364016413835,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9239556509298998,0.12650221051641425,1.2554023855175458,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9240772532188841,0.1267128321085359,1.2551677073975709,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9241988555078684,0.12692412947060494,1.2549323644684494,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9243204577968527,0.12713610586011348,1.2546963539012121,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.924442060085837,0.1273487645555241,1.2544596728508168,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9245636623748212,0.12756210885643857,1.254222318456032,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9246852646638054,0.12777614208376858,1.2539842878393241,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9248068669527897,0.12799086757990866,1.2537455781067393,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.924928469241774,0.12820628870890902,1.2535061863477872,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9250500715307582,0.12842240885665207,1.253266109635322,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9251716738197425,0.1286392314310296,1.2530253450254238,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9252932761087268,0.1288567598621219,1.2527838895572778,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.925414878397711,0.12907499760237837,1.2525417402530532,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9255364806866953,0.1292939481268011,1.2522988941177804,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9256580829756795,0.12951361493312805,1.2520553481392276,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9257796852646638,0.12973400154202006,1.251811099287777,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9259012875536481,0.1299551114972488,1.2515661445162978,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9260228898426324,0.13017694836588675,1.2513204807600211,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9261444921316166,0.1303995157384989,1.2510741049364111,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9262660944206009,0.13062281722933655,1.250827013945036,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9263876967095851,0.13084685647653285,1.2505792046674382,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9265092989985694,0.1310716371423009,1.2503306739670035,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9266309012875537,0.13129716291313254,1.250081418688828,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9267525035765379,0.13152343750000003,1.2498314356595863,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9268741058655222,0.1317504646385602,1.2495807216873938,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9269957081545065,0.1319782480893593,1.2493292735616737,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9271173104434907,0.13220679163804094,1.2490770880530186,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9272389127324749,0.13243609909555637,1.2488241619130527,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9273605150214592,0.13266617429837518,1.2485704918742921,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9274821173104435,0.13289702110869994,1.248316074650004,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9276037195994278,0.1331286434146824,1.248060906934065,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9277253218884121,0.1333610451306414,1.2478049854008175,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9278469241773963,0.13359423019728375,1.2475483067049258,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9279685264663805,0.13382820258192646,1.2472908674812302,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9280901287553648,0.13406296627872272,1.2470326643445993,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9282117310443491,0.134298525308888,1.2467736938897824,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9283333333333333,0.13453488372093025,1.2465139526912594,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9284549356223176,0.13477204559088188,1.2462534373030898,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9285765379113019,0.13501001502253387,1.2459921442587605,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9286981402002862,0.13524879614767268,1.245730070071032,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9288197424892704,0.13548839312631888,1.245467211231783,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9289413447782546,0.13572881014696997,1.2452035642118537,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9290629470672389,0.1359700514268428,1.2449391254608893,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9291845493562232,0.13621212121212123,1.2446738914071778,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9293061516452075,0.13645502377820506,1.2444078584574927,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9294277539341917,0.13669876342996157,1.2441410229969279,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.929549356223176,0.13694334450198004,1.2438733813887346,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9296709585121602,0.13718877135882826,1.2436049299741585,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9297925608011445,0.1374350483953133,1.2433356650722687,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9299141630901288,0.1376821800367422,1.2430655829797932,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.930035765379113,0.13793017073918826,1.2427946799709475,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9301573676680973,0.13817902498975837,1.2425229522972632,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9302789699570816,0.13842874730686378,1.2422503961874158,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9304005722460659,0.13867934224049344,1.24197700784705,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.93052217453505,0.1389308143724904,1.2417027834586032,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9306437768240343,0.13918316831683164,1.2414277191811278,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9307653791130186,0.1394364087199091,1.2411518111501125,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9308869814020029,0.1396905402608156,1.2408750554773014,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9310085836909872,0.13994556765163305,1.24059744825051,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9311301859799714,0.1402014956377234,1.2403189855334427,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9312517882689557,0.14045832899802324,1.2400396633655049,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9313733905579399,0.14071607254534077,1.2397594777616177,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9314949928469242,0.14097473112665757,1.2394784247120243,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9316165951359084,0.14123430962343098,1.239196500182104,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9317381974248927,0.14149481295190194,1.2389137001121742,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.931859799713877,0.1417562460634055,1.2386300204172995,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9319814020028613,0.1420186139446841,1.2383454569870918,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9321030042918454,0.14228192161820472,1.2380600056855144,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9322246065808297,0.14254617414248016,1.2377736623506794,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.932346208869814,0.14281137661239163,1.2374864227946476,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9324678111587983,0.14307753415951702,1.2371982828032213,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9325894134477826,0.14334465195246185,1.2369092381357423,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9327110157367668,0.14361273519719367,1.2366192845248802,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9328326180257511,0.1438817891373803,1.2363284176764249,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9329542203147353,0.1441518190547316,1.2360366332690722,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9330758226037196,0.14442283026934583,1.235743926954212,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9331974248927039,0.14469482814005782,1.2354502943557117,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9333190271816881,0.14496781806479297,1.2351557310696966,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9334406294706724,0.1452418054809243,1.234860232664333,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9335622317596567,0.14551679586563315,1.2345637946796018,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.933683834048641,0.14579279473627454,1.2342664126270777,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9338054363376251,0.14606980765074554,1.2339680819897,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9339270386266094,0.14634784020785965,1.233668798221546,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9340486409155937,0.14662689804772233,1.2333685567475985,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.934170243204578,0.14690698685211345,1.2330673529635139,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9342918454935623,0.1471881123448727,1.2327651822353858,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9344134477825465,0.14747028029228934,1.2324620398995079,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9345350500715308,0.14775349650349665,1.2321579212621347,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.934656652360515,0.14803776683087017,1.2318528215992377,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9347782546494993,0.14832309717043207,1.2315467361562613,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9348998569384835,0.14860949346225688,1.2312396601478777,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9350214592274678,0.1488969616908851,1.2309315887577343,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9351430615164521,0.14918550788573953,1.2306225171382048,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9352646638054364,0.14947513812154706,1.2303124404101329,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9353862660944207,0.14976585851876467,1.2300013536625767,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9355078683834048,0.15005767524401056,1.229689251952549,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9356294706723891,0.15035059451050112,1.229376130304756,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9357510729613734,0.15064462257849032,1.229061983711331,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9358726752503577,0.15093976575571671,1.2287468071315708,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.935994277539342,0.15123603039785435,1.2284305954916634,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9361158798283262,0.15153342290896887,1.2281133436844165,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9362374821173105,0.15183194974197908,1.2277950465689824,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9363590844062947,0.15213161739912323,1.227475698970581,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.936480686695279,0.15243243243243237,1.2271552956802185,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9366022889842632,0.15273440144420625,1.2268338314544045,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9367238912732475,0.1530375310874972,1.2265113010148658,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9368454935622318,0.1533418280665988,1.2261876990482585,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9369670958512161,0.15364729913753983,1.225863020205875,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9370886981402002,0.15395395110858429,1.2255372591033495,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9372103004291845,0.15426179084073813,1.2252104103203605,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9373319027181688,0.1545708252482593,1.2248824684003308,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9374535050071531,0.1548810612991766,1.224553427850123,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9375751072961374,0.15519250601581303,1.2242232831397337,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9376967095851216,0.15550516647531581,1.2238920287019814,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9378183118741059,0.15581904981019223,1.2235596589321973,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9379399141630902,0.15613416320885218,1.2232261681879057,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9380615164520744,0.15645051391615653,1.2228915507885074,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9381831187410586,0.1567681092339736,1.2225558010149546,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9383047210300429,0.15708695652173912,1.2222189131094272,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9384263233190272,0.1574070631970261,1.2218808812750028,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9385479256080115,0.15772843673611928,1.2215416996753239,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9386695278969958,0.15805108467459777,1.2212013624342632,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9387911301859799,0.15837501460792322,1.2208598636355825,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9389127324749642,0.1587002341920374,1.2205171973225908,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9390343347639485,0.15902675114396336,1.2201733574977984,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9391559370529328,0.15935457324241714,1.2198283381225665,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.939277539341917,0.15968370832842507,1.2194821331167538,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9393991416309013,0.1600141643059491,1.2191347363583587,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9395207439198856,0.16034594914251937,1.2187861416831596,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9396423462088698,0.16067907086987426,1.21843634288435,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.939763948497854,0.16101353758460984,1.2180853337121689,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9398855507868383,0.16134935744883386,1.2177331078735296,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9400071530758226,0.16168653869083108,1.2173796590316444,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9401287553648069,0.16202508960573483,1.2170249808056428,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9402503576537912,0.16236501855620747,1.2166690667701894,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9403719599427754,0.16270633397312875,1.2163119104550943,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9404935622317596,0.1630490443562927,1.2159535053449215,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9406151645207439,0.16339315827511436,1.2155938448785923,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9407367668097282,0.16373868436934216,1.215232922448987,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9408583690987125,0.16408563134978232,1.2148707314025378,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9409799713876967,0.1644340079990305,1.214507265038821,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.941101573676681,0.1647838231722129,1.2141425166101436,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9412231759656653,0.16513508579773656,1.2137764793211263,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9413447782546495,0.16548780487804868,1.213409146328281,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9414663805436337,0.16584198949040688,1.2130405107395832,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.941587982832618,0.16619764878765614,1.2126705656140437,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9417095851216023,0.16655479199901832,1.212299303961271,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9418311874105866,0.1669134284308904,1.21192671874103,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9419527896995709,0.16727356746765262,1.2115528028628006,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.942074391988555,0.16763521857248687,1.211177549185324,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9421959942775393,0.16799839128820682,1.21080095051615,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9423175965665236,0.16836309523809517,1.2104229996111773,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9424391988555079,0.1687293401267553,1.2100436891741893,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9425608011444921,0.1690971357409714,1.2096630118563838,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9426824034334764,0.1694664919505804,1.2092809602558987,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9428040057224607,0.16983741870935481,1.2088975269173325,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.942925608011445,0.1702099260558969,1.2085127043312593,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9430472103004292,0.17058402411454396,1.2081264849337388,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9431688125894134,0.17095972309628693,1.2077388611058193,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9432904148783977,0.17133703329969727,1.2073498251730386,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.943412017167382,0.1717159651118696,1.2069593694049163,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9435336194563663,0.1720965290093743,1.2065674860144426,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9436552217453505,0.17247873555922322,1.2061741671575599,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9437768240343347,0.17286259541984716,1.20577940493264,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.943898426323319,0.1732481193420884,1.2053831913799535,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9440200286123033,0.17363531817020184,1.2049855184811373,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9441416309012876,0.17402420284287362,1.2045863781586514,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9442632331902718,0.17441478439425057,1.2041857622752339,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9443848354792561,0.17480707395498404,1.203783662633346,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9445064377682404,0.17520108275328708,1.203380070974615,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9446280400572246,0.17559682211600552,1.202974978979267,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9447496423462088,0.17599430346970474,1.202568378265556,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9448712446351931,0.1763935383417672,1.2021602603891863,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9449928469241774,0.17679453836150846,1.201750616842727,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9451144492131617,0.17719731526130594,1.2013394390550218,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.945236051502146,0.1776018808777431,1.2009267183905905,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9453576537911302,0.17800824715276886,1.2005124461490244,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9454792560801144,0.17841642613487257,1.2000966135643758,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9456008583690987,0.17882642998027606,1.199679211804538,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.945722460658083,0.17923827095413808,1.1992602319706223,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9458440629470672,0.1796519614317792,1.1988396650963231,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9459656652360515,0.18006751389992065,1.1984175021472814,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9460872675250358,0.18048494095794096,1.1979937340204336,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9462088698140201,0.1809042553191491,1.1975683515433622,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9463304721030042,0.18132546981207506,1.1971413454736295,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9464520743919885,0.1817485973817792,1.1967127064981107,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9465736766809728,0.18217365109117686,1.1962824252323163,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9466952789699571,0.18260064412238325,1.1958504922197075,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9468168812589414,0.18302958977807676,1.1954168979310025,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9469384835479256,0.1834605014828796,1.1949816327634772,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9470600858369099,0.18389339278475902,1.1945446870402545,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9471816881258941,0.18432827735644622,1.1941060510095889,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9473032904148784,0.1847651689968779,1.1936657148441387,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9474248927038627,0.18520408163265303,1.193223668640235,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9475464949928469,0.18564502931951457,1.1927799024171377,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9476680972818312,0.18608802624384918,1.1923344061162837,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9477896995708155,0.18653308672420896,1.1918871696005278,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9479113018597998,0.18698022521285382,1.191438182653374,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9480329041487839,0.18742945629731575,1.190987434978197,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9481545064377682,0.18788079470198668,1.1905349161974543,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9482761087267525,0.18833425528972478,1.190080615851892,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9483977110157368,0.18878985306348772,1.189624523399737,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9485193133047211,0.18924760316798675,1.1891666282158828,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9486409155937053,0.18970752089136508,1.1887069195910633,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9487625178826895,0.19016962166689916,1.188245386731019,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9488841201716738,0.190633921074727,1.1877820187556505,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9490057224606581,0.1911004348435965,1.187316804698166,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9491273247496423,0.1915691788526434,1.186849733504214,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9492489270386266,0.19204016913319244,1.186380794031009,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9493705293276109,0.192513421870585,1.185909975046444,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9494921316165952,0.19298895340603334,1.1854372652281953,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9496137339055795,0.19346678023850108,1.1849626531628137,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9497353361945636,0.19394691902661154,1.1844861273448068,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9498569384835479,0.1944293865905848,1.1840076761757083,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9499785407725322,0.19491419991419992,1.183527287963137,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9501001430615165,0.19540137614678907,1.1830449509198466,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9502217453505007,0.19589093260525953,1.1825606531627575,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.950343347639485,0.1963828867761454,1.1820743827119853,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9504649499284692,0.19687725631768935,1.18158612748985,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9505865522174535,0.197374059061957,1.1810958753198761,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9507081545064378,0.1978733130169786,1.1806036139257825,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.950829756795422,0.19837503636892637,1.1801093309304564,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9509513590844063,0.19887924748432267,1.1796130138549157,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9510729613733906,0.19938596491228083,1.179114650117259,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9511945636623749,0.1998952073867802,1.1786142270316031,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.951316165951359,0.20040699382897426,1.1781117318070062,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9514377682403433,0.20092134334953587,1.1776071515463766,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9515593705293276,0.2014382752510336,1.177100473245372,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9516809728183119,0.20195780903034788,1.1765916837912804,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9518025751072962,0.2024799643811221,1.1760807699618891,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9519241773962804,0.2030047611962507,1.1755677184243407,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9520457796852647,0.20353221957040596,1.1750525157339708,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9521673819742489,0.20406235980260187,1.1745351483331363,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9522889842632332,0.2045952023988005,1.1740156025500235,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9524105865522174,0.20513076807455277,1.1734938645974458,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9525321888412017,0.2056690777576854,1.1729699205716235,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.952653791130186,0.20621015259102593,1.1724437564509491,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9527753934191703,0.20675401393517132,1.171915358094735,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9528969957081546,0.20730068337129864,1.1713847112419478,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9530185979971387,0.2078501827040193,1.1708518015099265,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.953140200286123,0.20840253396428016,1.1703166143930799,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9532618025751073,0.20895775941230482,1.1697791352615732,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9533834048640916,0.2095158815405862,1.1692393493599944,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9535050071530758,0.2100769230769232,1.1686972418060029,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9536266094420601,0.21064090698750598,1.1681527975889634,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9537482117310443,0.21120785648004925,1.1676060015685588,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9538698140200286,0.21177779500697763,1.1670568384733868,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9539914163090129,0.21235074626865663,1.1665052928995399,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9541130185979971,0.21292673421667963,1.1659513493091638,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9542346208869814,0.21350578305720544,1.165394992028998,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9543562231759657,0.21408791725434898,1.1648362052488987,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.95447782546495,0.21467316153362687,1.1642749730203406,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9545994277539342,0.21526154088545799,1.1637112792548983,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9547210300429184,0.21585308056872024,1.1631451077227117,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9548426323319027,0.21644780611436706,1.1625764420509255,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.954964234620887,0.21704574332909782,1.1620052657221132,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9550858369098713,0.21764691829909225,1.1614315620726763,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9552074391988555,0.21825135739380402,1.1608553142912241,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9553290414878398,0.21885908726981604,1.1602765054169333,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.955450643776824,0.21947013487475892,1.1596951183378807,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9555722460658083,0.2200845274512959,1.159111135789359,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9556938483547925,0.2207022925411688,1.1585245403521678,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9558154506437768,0.2213234579893152,1.1579353144508808,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9559370529327611,0.22194805194805203,1.1573434403520917,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9560586552217454,0.22257610288132848,1.1567489001626332,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9561802575107297,0.2232076395690502,1.1561516758277757,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9563018597997138,0.22384269111147462,1.155551749129399,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9564234620886981,0.22448128693368333,1.1549491016841382,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9565450643776824,0.22512345679012338,1.1543437149415094,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9566666666666667,0.22576923076923075,1.1537355701820042,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.956788268955651,0.22641863929812955,1.153124648515159,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9569098712446352,0.2270717131474105,1.1525109308776014,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9570314735336195,0.2277284834359916,1.1518943980310659,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9571530758226037,0.22838898163605986,1.151275030560385,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.957274678111588,0.22905323957810128,1.150652808871448,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9573962804005722,0.22972128945601067,1.1500277131891388,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9575178826895565,0.230393163832295,1.1493997235552385,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9576394849785408,0.23106889564336383,1.1487688198263013,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9577610872675251,0.23174851820491127,1.1481349816715014,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9578826895565093,0.2324320652173916,1.1474981885704496,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9580042918454935,0.23311957077158893,1.1468584198109772,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9581258941344778,0.23381106935428753,1.1462156544868907,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9582474964234621,0.23450659585403455,1.1455698714956954,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9583690987124464,0.23520618556701037,1.1449210495362867,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9584907010014306,0.23590987420299853,1.1442691671066056,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9586123032904149,0.2366176978914624,1.143614202501265,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9587339055793992,0.23732969318772779,1.14295613380914,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9588555078683834,0.23804589707927654,1.1422949389109263,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9589771101573676,0.23876634699215327,1.141630595476657,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9590987124463519,0.23949108079748158,1.1409630809631952,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9592203147353362,0.24022013681810211,1.1402923726116792,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9593419170243205,0.24095355383532738,1.139618447444939,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9594635193133048,0.24169137109581812,1.1389412822648695,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.959585121602289,0.24243362831858442,1.1382608536497718,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9597067238912732,0.2431803657021123,1.1375771379516504,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9598283261802575,0.24393162393162376,1.1368901112934735,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9599499284692418,0.24468744418646182,1.1361997495663958,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.960071530758226,0.24544786814761738,1.1355060284269358,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9601931330472103,0.24621293800539099,1.1348089232941163,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9603147353361946,0.24698269646719562,1.1341084093465599,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9604363376251788,0.2477571867655032,1.1334044615195429,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.960557939914163,0.248536452665941,1.1326970545020063,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9606795422031473,0.24932053847553193,1.1319861627335221,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9608011444921316,0.25010948905109487,1.1312717604012146,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9609227467811159,0.25090334980779794,1.130553821436636,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9610443490701002,0.2517021667278738,1.1298323195125954,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9611659513590844,0.2525059863694974,1.1291072280399408,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9612875536480687,0.25331485587583186,1.1283785201642929,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9614091559370529,0.25412882298424444,1.12764616876273,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9615307582260372,0.2549479360357009,1.1269101464404203,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9616523605150215,0.25577224398433124,1.126170425527211,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9617739628040057,0.2566017964071857,1.1254269780741561,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.96189556509299,0.2574366435141733,1.1246797758499987,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9620171673819743,0.2582768361581924,1.1239287903375963,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9621387696709585,0.2591224258454559,1.1231739927302946,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9622603719599427,0.25997346474601946,1.1224153539282407,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.962381974248927,0.26083000570450643,1.121652844534647,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9625035765379113,0.2616921022510492,1.1208864348519931,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9626251788268956,0.2625598086124403,1.120116094878169,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9627467811158799,0.2634331797235025,1.1193417943025608,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9628683834048641,0.2643122712386826,1.1185635025020757,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9629899856938483,0.2651971395438728,1.1177811885371045,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9631115879828326,0.2660878417684698,1.11699482114742,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9632331902718169,0.26698443579766523,1.1162043687480168,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9633547925608011,0.26788698028498925,1.1154097994248786,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9634763948497854,0.2687955346651,1.1146110809306862,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9635979971387697,0.26971015916683067,1.1138081806804523,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9637195994277539,0.2706309148264979,1.1130010657470923,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9638412017167381,0.2715578635014833,1.1121897028569203,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9639628040057224,0.27249106788408073,1.1113740583850802,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9640844062947067,0.27343059151563426,1.1105540983508975,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.964206008583691,0.2743764988009592,1.1097297884131623,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9643276108726753,0.2753288550230601,1.1089010938653339,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9644492131616595,0.27628772635814913,1.1080679796306694,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9645708154506438,0.2772531798909756,1.1072304102572759,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.964692417739628,0.27822528363046967,1.1063883499130809,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9648140200286123,0.27920410652571637,1.1055417623807202,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9649356223175966,0.28018971848225205,1.1046906110523502,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9650572246065808,0.28118219037871034,1.1038348589243667,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9651788268955651,0.2821815940838128,1.1029744685920453,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9653004291845494,0.28318800247371706,1.102109402244089,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9654220314735336,0.28420148944973056,1.1012396216570919,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9655436337625178,0.28522212995640406,1.1003650881899043,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9656652360515021,0.2862499999999998,1.0994857627779164,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9657868383404864,0.28728517666736353,1.0986016059272388,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9659084406294707,0.2883277381451952,1.0977125777087882,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.966030042918455,0.2893777637397349,1.0968186377522782,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9661516452074392,0.2904353338968727,1.0959197452401084,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9662732474964235,0.291500530222694,1.095015858901151,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9663948497854077,0.29257343550446957,1.0941069370044352,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.966516452074392,0.29365413373210836,1.0931929373527223,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9666380543633762,0.2947427101200685,1.0922738172759803,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9667596566523605,0.2958392511297612,1.0913495336247385,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9668812589413448,0.29694384449244077,1.090420042763338,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9670028612303291,0.2980565792326039,1.0894853005630631,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9671244635193132,0.29917754569190547,1.08854526239516,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9672460658082975,0.300306835553614,1.087599883123728,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9673676680972818,0.3014445418676017,1.0866491170985029,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9674892703862661,0.30259075907590754,1.0856929181475046,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9676108726752504,0.30374558303886934,1.0847312395695627,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9677324749642346,0.3049091110618491,1.083764034126715,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9678540772532189,0.3060814419225638,1.082791254036471,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9679756795422032,0.3072626758990401,1.0818128509639442,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9680972818311874,0.3084529147982059,1.0808287760138466,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9682188841201717,0.30965226198514495,1.079838979722341,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9683404864091559,0.310860822413014,1.0788434120487564,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9684620886981402,0.31207870265366305,1.0778420223671532,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9685836909871245,0.31330601092896204,1.0768347594577417,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9687052932761088,0.31454285714285757,1.0758215714981485,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9688268955650929,0.31578935291418025,1.074802406054531,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9689484978540772,0.3170456116102277,1.073777210072527,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9690701001430615,0.31831174838112836,1.072745929868055,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9691917024320458,0.3195878801950313,1.0717085111179394,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9693133047210301,0.320874125874126,1.0706648988503722,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9694349070100143,0.3221706061315238,1.0696150374352031,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9695565092989986,0.32347744360902303,1.0685588705740547,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9696781115879828,0.3247947629157815,1.0674963412902607,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9697997138769671,0.32612269066792954,1.066427391918614,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9699213161659513,0.32746135552913186,1.0653519640949423,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9700429184549356,0.328810888252149,1.0642699987454802,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9701645207439199,0.33017142172140995,1.0631814360760539,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9702861230329042,0.3315430909966301,1.062086215561066,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9704077253218883,0.3329260333575047,1.0609842759322776,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9705293276108726,0.33432038834951405,1.0598755551673797,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9706509298998569,0.3357262978308551,1.058759990478363,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9707725321888412,0.3371439060205578,1.0576375182996587,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9708941344778255,0.33857335954780043,1.0565080742760693,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9710157367668097,0.3400148075024681,1.055371593250465,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.971137339055794,0.34146840148698926,1.0542280092512573,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9712589413447783,0.3429342956694879,1.0530772554796306,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9713805436337625,0.3444126468382898,1.0519192642965378,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9715021459227468,0.34590361445783097,1.0507539672094435,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.971623748211731,0.3474073607259892,1.0495812948588246,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9717453505007153,0.34892405063291143,1.0484011770044057,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9718669527896996,0.350453852021358,1.0472135425111353,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9719885550786839,0.3519969356486215,1.046018319334892,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.972110157367668,0.35355347525006336,1.0448154345079164,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9722317596566523,0.35512364760432713,1.043604814123959,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9723533619456366,0.3567076326002584,1.042386383323149,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9724749642346209,0.35830561330561317,1.0411600662765594,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9725965665236052,0.3599177760375882,1.0399257861704767,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9727181688125894,0.36154431043523894,1.0386834651903614,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9728397711015737,0.36318540953384304,1.0374330245044963,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.972961373390558,0.3648412698412705,1.03617438424731,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9730829756795422,0.36651209141642255,1.0349074635023745,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9732045779685264,0.3681980779498128,1.033632180285061,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9733261802575107,0.3698994368463394,1.0323484515248593,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.973447782546495,0.3716163793103449,1.031056193047336,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9735693848354793,0.37334912043301793,1.0297553195557387,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9736909871244636,0.37509787928221916,1.0284457446122262,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9738125894134477,0.37686287899480936,1.0271273806187249,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.973934191702432,0.37864434687156917,1.0258001387973916,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9740557939914163,0.3804425144747722,1.024463929170692,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9741773962804006,0.3822576177285318,1.0231186605410623,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9742989985693848,0.3840898970219873,1.0217642404701617,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9744206008583691,0.38593959731543664,1.0204005752576988,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9745422031473534,0.38780696824950894,1.0190275699198237,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9746638054363376,0.3896922642574809,1.0176451281670738,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9747854077253219,0.39159574468085045,1.0162531523818592,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9749070100143061,0.39351767388825515,1.014851543595492,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9750286123032904,0.3954583213978801,1.0134402014647252,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9751502145922747,0.3974179620034544,1.012019024247807,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.975271816881259,0.3993968759039634,1.0105879087800311,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9753934191702431,0.4013953488372082,1.0091467504487743,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9755150214592274,0.4034136722173523,1.007695443168,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9756366237482117,0.4054521432765702,1.006233879352234,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.975758226037196,0.40751106521097635,1.004761949889974,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9758798283261803,0.40959074733096085,1.003279544116537,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9760014306151645,0.4116915052160956,1.001786549786324,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9761230329041488,0.41381366087477583,1.0002828530444894,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9762446351931331,0.41595754290876324,0.9987683383979964,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9763662374821173,0.4181234866828078,0.9972428886860489,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9764878397711015,0.42031183449954307,0.9957063850498741,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9766094420600858,0.4225229357798162,0.9941587069018567,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9767310443490701,0.4247571472486935,0.9925997318939871,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9768526466380544,0.42701483312731797,0.9910293358856203,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9769742489270387,0.4292963653308487,0.9894473929105234,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9770958512160228,0.43160212367270334,0.987853775143195,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9772174535050071,0.4339324960753523,0.9862483528644287,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9773390557939914,0.43628787878787817,0.9846309944261228,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9774606580829757,0.4386686766105995,0.9830015662152881,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9775822603719599,0.4410753031269943,0.9813599326172534,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9777038626609442,0.443508180943215,0.9797059559780407,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9778254649499285,0.44596774193548455,0.9780394965658878,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9779470672389128,0.44845442750567727,0.9763604125318965,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.978068669527897,0.45096868884540026,0.9746685598697841,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9781902718168812,0.45351098720892036,0.9729637923747066,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9783118741058655,0.4560817941952504,0.9712459616011508,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9784334763948498,0.4586815920398011,0.969514916819837,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9785550786838341,0.46131087391594444,0.9677705049736334,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9786766809728183,0.46397014424689775,0.9660125706324436,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9787982832618025,0.46665991902833875,0.964240955947041,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9789198855507868,0.46938072616219784,0.962455500601814,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9790414878397711,0.47213310580204715,0.960656041766416,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9791630901287554,0.47491761071060734,0.9588424140462561,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9792846924177396,0.47773480662983436,0.9570144494318248,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9794062947067239,0.48058527266411993,0.9551719772468101,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9795278969957082,0.48346960167714975,0.9533148240949753,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9796494992846925,0.48638840070298894,0.9514428138057599,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9797711015736766,0.4893422913719933,0.9495557673785727,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9798927038626609,0.4923319103521872,0.9476535029257289,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9800143061516452,0.49535790980672845,0.9457358356140162,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9801359084406295,0.4984209578682033,0.9438025776048209,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9802575107296138,0.5015217391304353,0.9418535379927949,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.980379113018598,0.5046609551585866,0.939888522743013,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9805007153075822,0.5078393250183404,0.9379073346265813,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9806223175965665,0.5110575858250267,0.9359097731546374,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9807439198855508,0.5143164933135209,0.9338956345107305,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.980865522174535,0.5176168224299064,0.9318647114814866,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9809871244635193,0.5209593679458242,0.9298167933855473,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9811087267525036,0.524344945096555,0.9277516660007135,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9812303290414879,0.5277743902439036,0.9256691114892435,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.981351931330472,0.5312485615650158,0.9235689083212559,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9814735336194563,0.5347683397683387,0.9214508311961658,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9815951359084406,0.5383346288379317,0.9193146509621261,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9817167381974249,0.5419483568075116,0.9171601345333757,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9818383404864092,0.5456104765655774,0.9149870448054592,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9819599427753934,0.5493219666931016,0.9127951405682422,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9820815450643776,0.5530838323353273,0.9105841764166606,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9822031473533619,0.5568971061093231,0.908353902659121,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9823247496423462,0.5607628490489669,0.9061040652235092,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9824463519313305,0.5646821515892414,0.9038344055606974,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9825679542203147,0.568656134591711,0.9015446605454968,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.982689556509299,0.5726859504132236,0.8992345623749675,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9828111587982833,0.5767727840199761,0.8969038384640068,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9829327610872676,0.5809178541492053,0.8945522113381251,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9830543633762517,0.5851224145208932,0.8921793985233274,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.983175965665236,0.5893877551020396,0.8897851124329959,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9832975679542203,0.5937152034261236,0.8873690602517057,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9834191702432046,0.5981061259706643,0.8849309438158396,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9835407725321889,0.6025619295958284,0.8824704594909256,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9836623748211731,0.6070840630472866,0.8799872980455805,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9837839771101573,0.6116740185266849,0.8774811445219557,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9839055793991416,0.6163333333333315,0.8749516781025551,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9840271816881259,0.6210635915808318,0.8723985719733423,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9841487839771101,0.6258664259927792,0.8698214931829683,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9842703862660944,0.630743519781719,0.8672201024980266,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9843919885550787,0.6356966086159493,0.8645940542541913,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.984513590844063,0.6407274826789853,0.8619429962031003,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9846351931330473,0.6458379888268178,0.8592665693548436,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9847567954220314,0.651030032848426,0.8565644078159104,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9848783977110157,0.6563055818353819,0.8538361386224274,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.985,0.6616666666666661,0.851081381568563,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9850891665680805,0.6656533236829747,0.8490443613116841,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9851778030910369,0.669663820850531,0.8470049747216125,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9852659127196892,0.6736983007330926,0.8449632539829065,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9853534985861281,0.6777569067469488,0.8429192314369038,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9854405638038255,0.6818397831660201,0.840872939579818,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9855271114677455,0.6859470751269771,0.8388244110608178,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9856131446544544,0.6900789286344041,0.8367736786800778,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9856986664222299,0.6942354905659952,0.834720775386807,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9857836798111702,0.6984169086777684,0.8326657342772641,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9858681878433017,0.7026233316093221,0.8306085885927442,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9859521935226865,0.7068549088891197,0.8285493717175493,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9860356998355292,0.7111117909397903,0.8264881171769434,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9861187097502833,0.7153941290835023,0.8244248586350698,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9862012262177564,0.7197020755473293,0.8223596298928659,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9862832521712153,0.7240357834686512,0.8202924648859589,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9863647905264898,0.7283954069006076,0.8182233976825306,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9864458441820773,0.7327811008175765,0.8161524624811685,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9865264160192447,0.7371930211206839,0.8140796936086983,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.986606508902132,0.741631324643341,0.8120051255179991,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9866861256778529,0.7460961691568144,0.8099287927858035,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.986765269176597,0.7505877133758544,0.807850730110466,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9868439422117298,0.7551061169642986,0.8057709723097399,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.986922147579893,0.7596515405407993,0.8036895543184989,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.986999888061104,0.7642241456844857,0.8016065111864834,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9870771664188542,0.768824094940746,0.7995218780759937,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.987153985400208,0.7734515518269731,0.7974356902595966,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9872303477358997,0.7781066808383875,0.7953479831177988,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9873062561404311,0.7827896474539089,0.7932587921366967,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9873817133121678,0.7875006181420036,0.791168152905638,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9874567219334351,0.7922397603666164,0.7890761011148457,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9875312846706136,0.7970072425931382,0.7869826725530278,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9876054041742331,0.8018032342943544,0.7848879031049956,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9876790830790684,0.806627905956521,0.7827918287492288,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9877523240042314,0.8114814290853927,0.7806944855554626,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9878251295532651,0.8163639762123144,0.7785959096822496,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9878975023142357,0.821275720900372,0.7764961373744991,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9879694448598252,0.8262168377505721,0.7743952049610064,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.988040959747422,0.8311875024080061,0.7722931488519926,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9881120495192126,0.8361878915681399,0.7701900055365954,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9881827167022714,0.8412181829830653,0.7680858115803773,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.988252963808651,0.8462785554678403,0.7659806036228041,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.988322793335471,0.8513691889068201,0.7638744183747312,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9883922077650072,0.856490264260079,0.7617672926158557,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9884612095647797,0.86164196356982,0.7596592631921812,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9885298011876402,0.8668244699668539,0.7575503670134583,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9885979850718601,0.872037967677123,0.7554406410506144,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9886657636412165,0.8772826420282361,0.7533301223331845,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9887331393050782,0.882558679456046,0.7512188479467337,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.988800114458492,0.8878662675113003,0.7491068550302544,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9888666914822675,0.8932055948663006,0.7469941807735718,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9889328727430613,0.8985768513215884,0.7448808624147446,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9889986605934621,0.9039802278127305,0.7427669372374347,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9890640573720734,0.909415916417067,0.7406524425683029,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9891290654035972,0.9148841103605798,0.7385374157743642,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9891936869989165,0.9203850040247183,0.7364218942603719,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9892579244551772,0.9259187929533403,0.7343059154661655,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9893217800558701,0.9314856738596481,0.7321895168640321,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9893852560709119,0.9370858446331892,0.7300727359560533,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9894483547567259,0.9427195043468929,0.7279556102714518,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9895110783563222,0.9483868532641331,0.7258381773639371,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9895734290993777,0.9540880928458648,0.7237204748090371,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9896354092023149,0.9598234257577661,0.7216025402014415,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9896970208683807,0.9655930558774565,0.7194844111523272,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9897582662877256,0.9713971883017497,0.7173661252866868,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.98981914763748,0.9772360293539104,0.7152477202406681,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9898796670818334,0.9831097865910515,0.7131292336588767,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9899398267721098,0.9890186688114483,0.7110107031917242,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9899996288468449,0.9949628860619848,0.7088921664927427,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9900590754318621,1.0009426496456333,0.7067736612159033,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.990118168640348,1.0069581721289487,0.704655225012946,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9901769105729273,1.0130096673496394,0.7025368955306962,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.990235303317738,1.0190973504241514,0.7004187104083968,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9902933489505049,1.0252214377553186,0.6983007072750316,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9903510495346142,1.0313821470400857,0.6961829237466406,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.990408407121186,1.0375796972772007,0.6940653974236669,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9904654237491479,1.043814308775005,0.6919481658882837,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9905221014453073,1.0500862031593252,0.6898312667017092,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9905784422244232,1.056395603381282,0.6877147374015669,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9906344480892778,1.062742733725223,0.685598615499223,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9906901210307484,1.0691278198167444,0.683482938477115,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9907454630278772,1.0755510886306676,0.6813677437861161,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9908004760479425,1.082012768499124,0.6792530688428821,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9908551620465278,1.0885130891196488,0.6771389510272187,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.990909522967592,1.0950522815633943,0.6750254276794296,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9909635607435383,1.1016305782832874,0.672912536097706,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9910172772952828,1.1082482131223481,0.6708003135354841,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9910706745323227,1.1149054213219503,0.6686887971988468,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9911237543528044,1.1216024395302158,0.6665780242439026,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9911765186435911,1.1283395058104333,0.6644680317741826,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9912289692803293,1.1351168596494752,0.6623588568380601,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9912811081275161,1.141934741966374,0.6602505364261452,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9913329370385651,1.148793395120829,0.6581431074687254,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9913844578558724,1.1556930629218753,0.6560366068331815,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.991435672410882,1.162633990636491,0.6539310713214462,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9914865825241512,1.1696164249983547,0.6518265376674439,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9915371900054152,1.1766406142166488,0.6497230425345418,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9915874966536508,1.1837068079847695,0.6476206225130561,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9916375042571415,1.1908152574893551,0.6455193141176883,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.99168721459354,1.1979662154190676,0.6434191537850635,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9917366294299322,1.2051599359736807,0.6413201778712045,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9917857505228996,1.2123966748730894,0.6392224226490574,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9918345796185817,1.2196766893663613,0.6371259243060317,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.991883118452738,1.2270002382409095,0.6350307189415353,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9919313687508103,1.2343675818317148,0.6329368425645234,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9919793322279835,1.2417789820305556,0.6308443310910742,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9920270105892465,1.249234702295296,0.6287532203419769,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9920744055294531,1.2567350076593067,0.6266635460403134,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9921215187333823,1.2642801647408195,0.6245753438090876,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9921683518757977,1.2718704417524516,0.6224886491688382,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9922149066215076,1.2795061085107355,0.6204034975352797,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.992261184625424,1.2871874364457103,0.6183199242169602,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9923071875326214,1.2949146986105535,0.6162379644129364,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9923529169783949,1.3026881696912744,0.6141576532104654,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.992398374588319,1.3105081260165217,0.6120790255826967,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9924435619783053,1.3183748455674196,0.6100021163863896,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9924884807546591,1.326288607987343,0.6079269603596793,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9925331325141377,1.3342496945919904,0.6058535921197964,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.992577518844006,1.3422583883792774,0.6037820461608672,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9926216413220942,1.3503149740394946,0.6017123568516782,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9926655015168526,1.3584197379653427,0.599644558433507,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9927091009874082,1.3665729682621282,0.5975786850179441,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9927524412836198,1.374774954758084,0.5955147705847182,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9927955239461332,1.3830259890145429,0.5934528489795939,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9928383505064361,1.391326364336441,0.5913929539122189,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9928809224869118,1.3996763757825892,0.5893351189540663,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9929232414008946,1.4080763201763231,0.5872793775363166,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9929653087527224,1.4165264961159352,0.5852257629478302,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9930071260377907,1.4250272039853393,0.5831743083330974,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.993048694742606,1.4335787459647538,0.5811250466902201,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9930900163448382,1.4421814260414214,0.5790780108689226,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.993131092313373,1.450835550020413,0.5770332335685746,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.993171924108365,1.4595414255355366,0.5749907473362302,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9932125131812883,1.4682993620602134,0.5729505845647079,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9932528609749893,1.4771096709185092,0.5709127774906738,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9932929689237375,1.485972665296275,0.5688773581927341,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9933328384532761,1.4948886602521037,0.56684435858961,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9933724709808734,1.5038579727287116,0.5648138104382499,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9934118679153727,1.5128809215640906,0.5627857453320338,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9934510306572426,1.5219578275029115,0.5607601946989585,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9934899605986265,1.5310890132078403,0.558737189799878,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9935286591233924,1.5402748032710913,0.5567167617267327,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9935671276071821,1.5495155242259644,0.5546989414008184,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.99360536741746,1.5588115045583864,0.5526837595710934,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9936433799135614,1.5681630747186481,0.5506712468124818,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9936811664467413,1.577570567133059,0.5486614335242332,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9937187283602225,1.5870343162159695,0.546654349928242,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9937560669892425,1.5965546583813777,0.5446500260674958,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.993793183661102,1.6061319320551244,0.5426484918044364,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9938300796952118,1.6157664776868141,0.5406497768194194,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9938667564031389,1.6254586377619005,0.5386539106091789,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9939032150886545,1.635208756813951,0.5366609224852923,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9939394570477792,1.6450171814367944,0.5346708415727125,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9939754835688295,1.6548842602968994,0.53268369680829,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9940112959324636,1.664810344145755,0.530699516939335,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9940468954117271,1.6747957858323377,0.5287183305222021,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9940822832720978,1.6848409403156661,0.5267401659208985,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9941174607715311,1.6949461646773814,0.5247650513057258,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9941524291605045,1.7051118181345124,0.5227930146519262,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9941871896820622,1.7153382620521669,0.5208240837383837,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9942217435718591,1.7256258599564123,0.5188582861463278,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9942560920582049,1.7359749775472058,0.5168956492580695,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9942902363621076,1.746385982711388,0.5149362002557643,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9943241776973171,1.756859245535762,0.5129799661201999,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.994357917270368,1.7673951383201918,0.5110269736296214,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9943914562806232,1.7779940355909643,0.509077249358546,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9944247959203156,1.7886563141139993,0.507130819676649,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9944579373745912,1.799382352908251,0.505187710747652,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9944908818215509,1.810172533259235,0.5032479485282321,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9945236304322924,1.8210272387325415,0.5013115587669712,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.994556184370952,1.8319468551874292,0.49937856700333344,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9945885447947456,1.8429317707906303,0.497448998566644,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9946207128540105,1.8539823760301652,0.4955228785751084,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9946526896922457,1.8650990637290612,0.49360023193488806,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9946844764461527,1.8762822290594607,0.49168108333914795,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9947160742456758,1.8875322695566346,0.48976545726716336,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9947474842140428,1.8988495851331617,0.487853377983436,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9947787074678043,1.9102345780929997,0.48594486953687155,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9948097451168737,1.921687653145966,0.4840399557599258,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9948405982645665,1.9332092174219473,0.4821386602678393,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9948712680076396,1.9447996804854812,0.4802410064578475,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9949017554363305,1.9564594543503961,0.4783470175084242,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9949320616343956,1.9681889534941999,0.47645671637860526,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9949621876791493,1.9799885948731535,0.47457012580724073,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9949921346415016,1.9918587979367097,0.4726872683123903,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9950124688279302,1.9999999999999913,0.47140452079103307,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9950219035859966,2.0037999846427286,0.4717035462807845,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9950514955708507,2.015812579472445,0.4726549015955428,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9950809116479893,2.0278970094453426,0.47362093185922105,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9951101528630848,2.040053704134517,0.4746014236470559,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.995139220255594,2.052283095682005,0.4755961634623936,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9951681148587942,2.0645856188138785,0.47660493781725355,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9951968376998209,2.0769617108560277,0.47762753331095475,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9952253897997037,2.089411811749434,0.4786637367066857,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9952537721734025,2.101936364065954,0.47971333500608326,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9952819858298443,2.1145358130240535,0.48077611552175914,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9953100317719581,2.127210606504485,0.4818518659477645,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9953379109967115,2.139961195066499,0.48294037442803517,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9953656244951454,2.152788031963501,0.4840414296227201,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9953931732524097,2.1656915731595006,0.4851548207725102,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.995420558247798,2.1786722773450427,0.48628033776085605,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9954477804547825,2.1917306059537425,0.48741777117417817,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.995474840841049,2.204867023178497,0.4885669123599987,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9955017403685305,2.218081995988096,0.48972755348306657,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.995528479993442,2.2313759941437725,0.4908994875794523,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9955550606663145,2.2447494902159977,0.49208250860865504,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9955814833320286,2.258202959601156,0.4932764115037069,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9956077489298478,2.2717368805384655,0.49448099221932834,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9956338583934528,2.285351734127107,0.4956960477781544,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9956598126509734,2.2990480043431023,0.49692137631501504,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9956856126250226,2.3128261780567354,0.49815677711936485,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9957112592327291,2.3266867450497233,0.49940205067582133,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9957367533857694,2.3406301980327044,0.50065699870289,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9957620959904009,2.354657032662699,0.5019214241898753,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9957872879474936,2.368767747560719,0.5031951314320257,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9958123301525624,2.3829628443295237,0.5044779260639449,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9958372234957992,2.3972428275715965,0.505769615091309,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9958619688621035,2.4116082049067025,0.5070700069208647,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9958865671311153,2.4260594869903547,0.5083789113888667,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9959110191772451,2.4405971875316017,0.509696139787844,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.995935325869706,2.455221823311756,0.5110215048918767,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9959594880725435,2.4699339142020724,0.5123548209802425,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9959835066446675,2.484733983182993,0.5136959038597039,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9960073824398817,2.4996225563621977,0.5150445708852245,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9960311163069147,2.5146001629934798,0.5164006409793354,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9960547090894496,2.5296673354956507,0.5177639346501132,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9960781616261544,2.5448246094711737,0.5191342740077843,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9961014747507119,2.5600725237257334,0.5205114827801002,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9961246492918489,2.5754116202868254,0.5218953863263455,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9961476860733658,2.590842444423282,0.5232858116501934,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9961705859141662,2.6063655446646754,0.5246825874113451,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9961933496282858,2.6219814728208757,0.526085543936019,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.996215978024921,2.637690784001395,0.5274945132262886,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9962384719084583,2.653494036635338,0.5289093289683822,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9962608320785024,2.6693917924912864,0.5303298265399181,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9962830593299048,2.6853846166971147,0.5317558430161093,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9963051544527922,2.7014730777601965,0.5331872171750152,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9963271182325943,2.717657747587533,0.53462378950183,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.996348951450072,2.733939201506126,0.5360654021922737,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9963706548813448,2.7503180182835147,0.5375118991551082,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9963922292979188,2.7667947801481376,0.5389631260137816,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9964136754667139,2.7833700728101993,0.5404189301072947,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.996434994150091,2.800044485482441,0.5418791604902657,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9964561861058792,2.816818610901076,0.5433436679322469,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9964772520874029,2.8336930453469846,0.5448123049163326,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9964981928435082,2.8506683886665347,0.5462849256370323,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9965190091185897,2.8677452442933666,0.5477613859975528,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9965397016526174,2.8849242192697346,0.5492415436063959,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9965602711811621,2.9022059242677205,0.5507252577733277,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9965807184354223,2.9195909736114447,0.5522123895048409,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9966010441422499,2.9370799852986207,0.553702801498995,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9966212490241761,2.9546735810225453,0.5551963581397535,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.996641333799437,2.972372386194161,0.5566929254908118,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9966612991819992,2.9901770299645896,0.5581923712889723,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9966811458815851,3.00808814524694,0.55969456493699,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9967008746036984,3.0261063687394834,0.5611993774960885,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9967204860496487,3.0442323409475898,0.5627066816779468,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.996739980916577,3.062466706207156,0.5642163518364083,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9967593598974801,3.080810112707077,0.5657282639587299,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9967786236812352,3.0992632125122976,0.5672422956565163,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9967977729526245,3.1178266615872468,0.5687583261563437,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9968168083923598,3.1365011198189134,0.570276236290031,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9968357306771062,3.155287251040533,0.5717959084846556,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9968545404795065,3.174185723054886,0.5733172267522507,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9968732384682051,3.193197207658332,0.5748400766792904,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9968918253078715,3.2123223806644536,0.5763643454158899,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9969103016592242,3.2315619219283302,0.5778899216648182,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9969286681790543,3.250916515370529,0.5794166956702661,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9969469255202483,3.2703868490012638,0.580944559206416,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9969650743318119,3.289973614945312,0.5824734055658836,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9969831152588927,3.3096775094661757,0.584003129547914,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9970010489428033,3.329499232990997,0.5855336274464732,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9970188760210441,3.3494394901356643,0.5870647970382005,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9970365971273258,3.3694989897293492,0.588596537570172,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9970542128915922,3.389678444840212,0.5901287497476276,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9970717239400424,3.4099785728005405,0.5916613357215322,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9970891308951529,3.430400095232182,0.5931941990760531,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9971064343757003,3.450943738072419,0.5947272448159727,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9971236349967827,3.471610231599494,0.5962603793539868,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9971407333698415,3.49240031045857,0.5977935104979578,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9971577301026842,3.5133147136884206,0.5993265474381532,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9971746257995043,3.534354184746806,0.6008594007343259,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9971914210609044,3.5555194715375125,0.6023919823028656,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9972081164839165,3.5768113264367667,0.6039242054038614,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9972247126620238,3.5982305063202404,0.6054559846281684,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9972412101851815,3.6197777725893885,0.6069872358844008,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9972576096398377,3.6414538911988004,0.608517876385975,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9972739116089545,3.663259632683764,0.6100478246381503,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9972901166720288,3.6851957721872712,0.611577000425024,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9973062254051124,3.7072630894873293,0.6131053247965451,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9973222383808329,3.7294623690253674,0.6146327200556058,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9973381561684141,3.751794399933777,0.6161591097450836,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9973539793336961,3.7742599760637616,0.617684418634917,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9973697084391551,3.7968598960138413,0.6192085727092452,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9973853440439239,3.819594963158067,0.6207314991535526,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9974008867038114,3.842465985674571,0.6222531263418627,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.997416336971323,3.8654737765747953,0.6237733838240092,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9974316953956793,3.888619153731592,0.6252922023128699,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9974469625228362,3.9119029399086402,0.6268095136717262,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9974621388955042,3.9353259627900674,0.6283252509016802,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9974772250531676,3.9588890550090614,0.6298393481290527,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9974922215321043,3.9825930541787207,0.6313517405929756,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9975071288654035,4.006438802920145,0.6328623646328605,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9975219475829861,4.030427148893832,0.6343711576761357,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9975366782116226,4.054558944829175,0.6358780582259177,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9975513212749525,4.078835048555013,0.6373830058488127,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9975658772935021,4.103256323029635,0.6388859411627477,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9975803467847038,4.127823636372068,0.6403868058249435,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.997594730262914,4.152537861892822,0.6418855425199255,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9976090282394315,4.177399878124227,0.6433820949475763,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.997623241222516,4.202410568852866,0.6448764078113869,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9976373697174056,4.227570823150085,0.6463684268066662,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9976514142263351,4.252881535403831,0.6478580986089013,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9976653752485538,4.278343605350483,0.6493453708621966,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9976792532803432,4.303957938106659,0.6508301921677847,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.997693048815035,4.329725444202029,0.6523125120726763,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9977067623430278,4.355647039610869,0.653792281058314,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9977203943518055,4.3817236457850335,0.6552694505293901,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9977339453259539,4.407956189686686,0.6567439728027297,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9977474157471784,4.4343456038210105,0.6582158010962534,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9977608060943208,4.46089282626995,0.6596848895180834,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9977741168433766,4.4875988007248395,0.6611511930556657,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9977873484675115,4.514464476520295,0.6626146675650493,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9978005014370789,4.541490808668296,0.664075269760258,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9978135762196358,4.568678757891332,0.6655329572026947,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9978265732799602,4.596029290657059,0.6669876882907131,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9978394930800668,4.623543379212702,0.6684394222492606,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9978523360792244,4.651222001619642,0.6698881191196129,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9978651027339716,4.679066141788182,0.6713337397492063,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9978777934981325,4.707076789511493,0.6727762457815106,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9978904088228345,4.735254940502924,0.6742155996461626,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9979029491565227,4.763601596429576,0.6756517645489896,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9979154149449762,4.792117764948,0.6770847044622292,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9979278066313247,4.820804459741588,0.6785143841149202,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9979401246560636,4.849662700554617,0.6799407689832051,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9979523694570698,4.878693513230022,0.6813638252809079,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9979645414696171,4.907897929745039,0.6827835199500886,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9979766411263921,4.937276988248044,0.6841998206517399,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9979886688575091,4.966831733095862,0.6856126957565916,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9980006250905257,4.996563214889591,0.6870221143359251,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.998012510250458,5.026472490514454,0.6884280461526655,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9980243247597954,5.056560623174314,0.6898304616522996,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9980360690385162,5.086828682432168,0.6912293319541604,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9980477435041016,5.117277744246067,0.6926246288425788,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9980593485715518,5.147908891008878,0.6940163247582933,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9980708846533995,5.178723211586242,0.695404392789858,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9980823521597254,5.209721801354345,0.6967888066651229,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9980937514981723,5.240905762240244,0.6981695407429085,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9981050830739601,5.272276202761222,0.6995465700047157,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9981163472898996,5.303834238062437,0.7009198700464372,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9981275445464073,5.335580989957768,0.7022894170702919,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9981386752415193,5.367517586969968,0.7036551878768008,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9981497397709058,5.399645164370004,0.7050171598568076,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9981607385278847,5.431964864217504,0.7063753109836233,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9981716719034361,5.464477835402684,0.7077296198053062,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9981825402862159,5.497185233684841,0.7090800654368746,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9981933440625693,5.530088221734913,0.7104266275527634,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9982040836165456,5.563187969177613,0.7117692863793355,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9982147593299103,5.596485652630638,0.7131080226873454,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9982253715821604,5.6299824557491505,0.7144428177846922,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9982359207505361,5.663679569264907,0.7157736535090258,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9982464072100359,5.6975781910318,0.717100512220682,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9982568313334287,5.731679526066325,0.7184233767954845,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9982671934912676,5.765984786590617,0.7197422306177198,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.998277494051903,5.800495192076405,0.7210570575732151,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9982877333814957,5.835211969287284,0.7223678420424205,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9982979118440297,5.870136352323335,0.7236745688936479,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9983080298013257,5.905269582664828,0.7249772234763409,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.998318087613053,5.940612909214453,0.726275791614358,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9983280856367435,5.976167588345932,0.7275702595995568,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9983380242278032,6.0119348839434235,0.7288606141851038,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9983479037395259,6.0479160674512435,0.7301468425792254,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9983577245231048,6.084112417915037,0.7314289324387129,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.998367486927646,6.120525222031104,0.7327068718627815,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9983771913001799,6.157155774188563,0.7339806493867397,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9983868379856742,6.194005376517775,0.7352502539759366,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9983964273270458,6.2310753389351845,0.7365156750196482,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9984059596651735,6.268366979191691,0.7377769023251439,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9984154353389094,6.305881622916839,0.7390339261116694,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9984248546850915,6.343620603668317,0.7402867370046695,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9984342180385554,6.381585262978581,0.7415353260299713,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9984435257321463,6.419776950401992,0.7427796846080398,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.998452778096731,6.458197023563427,0.7440198045483446,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9984619754612093,6.496846848206108,0.7452556780437509,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9984711181525258,6.535727798240468,0.7464872976650038,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9984802064956817,6.5748412557931495,0.7477146563552686,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9984892408137465,6.61418861125612,0.7489377474247306,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9984982214278688,6.653771263335397,0.7501565645452359,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9985071486572884,6.693590619100835,0.7513711017450188,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9985160228193473,6.733648094037008,0.7525813534035138,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9985248442295012,6.773945112093763,0.7537873142462105,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9985336132013305,6.814483105735325,0.7549889793395138,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9985423300465516,6.855263515992004,0.7561863440857352,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9985509950750278,6.8962877925115205,0.7573794042181213,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9985596085947805,6.937557393610958,0.7585681557959498,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9985681709120002,6.979073786327219,0.7597525951996299,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9985766823310572,7.020838446471287,0.7609327191259626,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9985851431545124,7.062852858678289,0.7621085245833258,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9985935536831283,7.1051185164625235,0.7632800088870493,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9986019142158793,7.1476369222681635,0.7644471696547139,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9986102250499628,7.190409587525049,0.7656100048016369,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9986184864808093,7.2334380327006365,0.7667685125362993,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9986266988020935,7.276723787356016,0.7679226913559243,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.998634862305744,7.320268390197365,0.7690725400419809,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9986429772819544,7.364073389133864,0.7702180576559029,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9986510440191927,7.4081403413292275,0.7713592435346797,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9986590628042128,7.452470813261641,0.7724960972867128,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9986670339220635,7.497066380774098,0.7736286187874623,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9986749576560993,7.541928629134519,0.7747568081753898,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9986828342879904,7.587059153091082,0.7758806658478168,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9986906640977325,7.632459556926868,0.7770001924568082,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9986984473636572,7.678131454520952,0.7781153889052557,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9987061843624412,7.724076469401859,0.7792262563428123,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9987138753691165,7.770296234806136,0.7803327961619916,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9987215206570805,7.816792393739045,0.7814350099943564,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9987291204981051,7.863566599028592,0.7825328997065853,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.998736675162347,7.910620513388989,0.7836264673968002,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9987441849183566,7.957955809476039,0.7847157153907418,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9987516500330882,8.00557416994865,0.7858006462381246,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9987590707719091,8.053477287527624,0.7868812627089635,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9987664473986091,8.101666865056563,0.787957567789987,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.99877378017541,8.15014461556134,0.7890295646810507,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9987810693629746,8.198912262311733,0.7900972567916362,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9987883152204168,8.247971538884608,0.7911606477374155,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9987955180053095,8.297324189221083,0.79221974133672,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9988026779736949,8.346971967691895,0.7932745416072208,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9988097953800931,8.396916639159032,0.7943250527625605,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9988168704775111,8.447159979038895,0.7953712792090509,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9988239035174521,8.497703773363824,0.7964132255423679,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9988308947499241,8.548549818847526,0.7974508965443606,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9988378444234491,8.599699922947329,0.7984842971798247,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9988447527850716,8.651155903928741,0.7995134325933568,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9988516200803675,8.702919590931652,0.8005383081062692,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9988584465534532,8.754992824033202,0.8015589292134693,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9988652324469939,8.807377454315573,0.8025753015804673,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.998871978002212,8.86007534392864,0.8035874310403112,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9988786834588961,8.913088366158515,0.8045953235906674,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9988853490554096,8.966418405494364,0.8055989853908937,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9988919750286986,9.02006735769245,0.8065984227590907,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9988985616143012,9.074037129849005,0.8075936421693455,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9989051090463549,9.128329640461358,0.8085846502487843,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9989116175576055,9.182946819501591,0.8095714537748853,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9989180873794153,9.237890608481926,0.8105540596726646,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9989245187417714,9.293162960524578,0.8115324750119718,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9989309118732934,9.34876584043247,0.8125067070048261,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9989372670012424,9.40470122475799,0.8134767630027433,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9989435843515281,9.460971101871467,0.814442650494084,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9989498641487174,9.517577472035452,0.8154043771015284,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9989561066160426,9.574522347473986,0.8163619505794879,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9989623119754085,9.631807752442612,0.8173153788115561,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9989684804474013,9.689435723304348,0.8182646698080828,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9989746122512955,9.747408308597345,0.8192098317036329,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9989807076050624,9.805727569111621,0.8201508727546223,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9989867667253776,9.864395577959385,0.8210878013368672,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9989927898276284,9.923414420650454,0.8220206259432427,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9989987771259221,9.982786195166428,0.8229493551813427,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9990047288330932,10.042513012035814,0.8238739977711765,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9990106451607107,10.102596994404399,0.8247945625428147,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9990165263190862,10.163040278117688,0.8257110584342439,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9990223725172812,10.223845011793157,0.8266234944890842,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9990281839631142,10.285013356895508,0.8275318798543773,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9990339608631685,10.346547487816325,0.8284362237784575,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9990397034227994,10.408449591948889,0.8293365356087761,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9990454118461413,10.47072186976859,0.8302328247898243,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9990510863361153,10.533366534908339,0.8311251008610065,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9990567270944362,10.59638581423846,0.8320133734545959,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9990623343216196,10.659781947946366,0.8328976522937095,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9990679082169895,10.723557189617239,0.8337779471903117,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9990734489786847,10.78771380630929,0.8346542680431672,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9990789568036661,10.852254078640108,0.8355266248359626,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9990844318877242,10.917180300866471,0.8363950276353567,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9990898744254852,10.982494780961021,0.8372594865890091,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9990952846104187,11.048199840701788,0.8381200119237974,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999100662634844,11.11429781574816,0.8389766139438731,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9991060086899372,11.1807910557285,0.8398293030288886,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9991113229657379,11.247681924320663,0.8406780896321474,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9991166056511563,11.314972799339005,0.8415229842788575,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9991218569339796,11.382666072816871,0.8423639975643409,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9991270770008783,11.450764151089972,0.8432011401522757,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9991322660374137,11.519269454885098,0.8440344227730168,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9991374242280437,11.588184419405609,0.8448638562218959,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.99914255175613,11.657511494414951,0.8456894513575126,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9991476488039442,11.727253144331664,0.8465112191001786,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9991527155526743,11.797411848302856,0.8473291704301221,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9991577521824314,11.867990100310555,0.848143316386097,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9991627588722558,11.938990409242486,0.8489536680635882,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9991677358001235,12.010415298993031,0.8497602366133843,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9991726831429528,12.082267308551588,0.8505630332400197,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.99917760107661,12.154548992086957,0.8513620692001832,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9991824897759162,12.227262919044042,0.8521573558012856,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9991873494146529,12.300411674230329,0.8529489043999221,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9991921801655692,12.373997857915006,0.8537367264004906,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9991969822003868,12.44802408591255,0.8545208332536539,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992017556898067,12.522492989682435,0.8553012364549883,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992065008035154,12.597407216418157,0.8560779475435348,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992112177101904,12.672769429145955,0.8568509781004618,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992159065775067,12.748582306814212,0.8576203397476463,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992205675721426,12.824848544394575,0.8583860441463868,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992252008597855,12.901570852971712,0.8591481029960162,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992298066051378,12.978751959843164,0.8599065280326258,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999234384971923,13.056394608614942,0.8606613310277608,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992389361228913,13.134501559303944,0.8614125237871946,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992434602198255,13.213075588428362,0.862160118149597,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992479574235463,13.292119489106536,0.8629041259853002,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992524278939192,13.371636071168991,0.8636445591951957,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992568717898587,13.451628161240397,0.8643814297093632,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992612892693349,13.532098602854015,0.8651147494860127,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992656804893787,13.613050256541625,0.8658445305102132,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992700456060878,13.694485999946776,0.8665707847928426,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992743847746318,13.776408727919048,0.8672935243693777,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992786981492581,13.858821352619614,0.8680127612987971,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992829858832968,13.941726803621819,0.8687285076624502,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992872481291668,14.025128028019303,0.8694407755630023,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992914850383812,14.109027990533521,0.8701495771233836,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992956967615519,14.19342967360929,0.8708549244856469,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9992998834483959,14.278336077526733,0.8715568298099756,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993040452477402,14.36375022051272,0.8722553052736949,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993081823075267,14.449675138835316,0.8729503630701518,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993122947748184,14.536113886926838,0.8736420154078421,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993163827958038,14.62306953748079,0.8743302745093307,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993204465158023,14.71054518156368,0.8750151526103043,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993244860792699,14.798543928735713,0.875696661958701,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993285016298034,14.88706890713907,0.8763748148135952,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993324933101462,14.976123263633303,0.8770496234444597,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993364612621932,15.065710163890953,0.8777211001301242,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993404056269958,15.155832792513767,0.8783892571579083,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993443265447668,15.246494353150583,0.879054106822768,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993482241548858,15.337698068609043,0.879715661426406,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993520985959036,15.429447180965928,0.8803739332763835,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993559500055474,15.521744951686598,0.8810289346853022,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999359778520726,15.614594661740709,0.8816806779699702,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993635842775338,15.707999611713884,0.8823291754505457,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993673674112569,15.801963121939815,0.8829744394498318,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993711280563764,15.896488532592791,0.8836164822923038,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993748663465748,15.99157920383661,0.8842553163035337,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993785824147393,16.087238515916756,0.8848909538092317,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993822763929674,16.18346986929572,0.8855234071345908,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993859484125716,16.280276684779054,0.8861526886035722,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993895986040833,16.377662403616526,0.8867788105380349,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9993932270972583,16.47563048764238,0.8874017852571298,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999396834021081,16.574184419391027,0.888021625076538,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994004195037692,16.673327702225972,0.8886383423078033,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994039836727784,16.77306386045817,0.8892519492576011,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994075266548063,16.87339643947172,0.8898624582270643,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994110485757977,16.97432900585759,0.890469881511161,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994145495609484,17.075865147526702,0.8910742313979543,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994180297347105,17.17800847385308,0.8916755201680504,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994214892207959,17.280762615793183,0.8922737600939075,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994249281421812,17.38413122601617,0.8928689634392177,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994283466211119,17.488117979029045,0.8934611424582657,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994317447791071,17.5927265713237,0.8940503093954164,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994351227369631,17.697960721481458,0.8946364764843683,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994384806147586,17.803824170337176,0.8952196559477482,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994418185318581,17.9103206810831,0.8957998599963722,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994451366069168,18.01745403942272,0.8963771008287927,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994484349578844,18.12522805369122,0.8969513906306654,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994517137020097,18.233646555009784,0.8975227415743036,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994549729558442,18.342713397394338,0.8980911658179953,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994582128352467,18.452432457916892,0.8986566755056062,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994614334553875,18.562807636835885,0.8992192827660187,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994646349307519,18.6738428577238,0.8997789997125677,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994678173751449,18.78554206762701,0.9003358384426436,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999470980901695,18.897909237189133,0.9008898110371146,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994741256228579,19.01094836079495,0.9014409295598586,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994772516504213,19.12466345672841,0.9019892060573664,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994803590955081,19.23905856728833,0.9025346525581441,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994834480685806,19.35413775894961,0.9030772810723413,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994865186794446,19.469905122514835,0.9036171035913347,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994895710372531,19.58636477323835,0.9041541320871855,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994926052505102,19.703520850985015,0.9046883785122668,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994956214270752,19.821377520382942,0.9052198547988636,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9994986196741659,19.93993897095636,0.9057485728586872,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995016000983631,20.059209417290422,0.9062745445825366,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995045628056138,20.17919309916737,0.906797781839838,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995075079012353,20.2998942817218,0.9073182964782706,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995104354899189,20.421317255602748,0.9078361003234263,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995133456757335,20.54346633711026,0.9083512051783621,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995162385621292,20.666345868356352,0.9088636228232605,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995191142519415,20.789960217418823,0.9093733650150643,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995219728473944,20.914313778501725,0.9098804434871407,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995248144501042,21.03941097207849,0.9103848699488775,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995276391610832,21.1652562450608,0.9108866560853887,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995304470807433,21.291854070955218,0.9113858135571727,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995332383088995,21.41920895001649,0.9118823539997597,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995360129447733,21.54732540941265,0.9123762890234107,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995387710869965,21.676208003376868,0.9128676302127662,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995415128336147,21.805861313392214,0.9133563891266252,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995442382820904,21.93628994832133,0.9138425772975157,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999546947529307,22.067498544600515,0.9143262062315135,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995496406715717,22.199491766383286,0.9148072874078722,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995523178046196,22.33227430572322,0.9152858322788032,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995549790236166,22.46585088273199,0.9157618522691645,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995576244231624,22.600226245733065,0.9162353587761414,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999560254097295,22.73540517145675,0.9167063631690731,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995628681394931,22.87139246520421,0.9171748767891731,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995654666426798,23.008192960995558,0.9176409109491963,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995680496992257,23.14581152177788,0.9181044769333154,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995706174009524,23.284253039553633,0.9185655859967287,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995731698391358,23.423522435605467,0.919024249365595,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999575707104509,23.563624660634343,0.9194804782366777,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995782292872658,23.70456469493454,0.9199342837771188,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995807364770639,23.846347548602328,0.9203856771243218,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999583228763028,23.98897826167879,0.9208346693856223,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999585706233753,24.132461904356912,0.9212812716381676,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995881689773073,24.276803577147106,0.9217254949286665,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995906170812354,24.422008411043777,0.9221673502731442,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995930506325619,24.568081567746763,0.9226068486568699,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995954697177937,24.715028239813126,0.923044001034069,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9995978744229236,24.862853650850113,0.9234788183277657,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996002648334333,25.011563055710933,0.9239113114296333,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996026410342962,25.161161740651373,0.9243414911997322,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996050031099808,25.31165502357189,0.9247693684664959,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996073511444531,25.46304825413628,0.9251949540263653,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996096852211804,25.61534681403328,0.9256182586438311,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996120054231337,25.768556117112997,0.9260392930511224,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996143118327905,25.922681609603682,0.9264580679481255,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996166045321385,26.077728770317574,0.9268745940022677,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996188836026776,26.233703110798803,0.9272888818482502,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996211491254235,26.390610175586325,0.9277009420880883,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996234011809102,26.548455542343202,0.9281107852907976,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999625639849193,26.707244822110052,0.9285184219924101,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996278652098511,26.866983659468815,0.9289238626957541,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996300773419913,27.027677732771167,0.9293271178704052,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996322763242492,27.189332754297563,0.9297281979524598,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996344622347938,27.351954470515278,0.9301271133445593,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999636635151329,27.515548662242086,0.9305238744156803,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996387951510968,27.68012114486898,0.9309184915010703,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996409423108802,27.84567776856085,0.9313109749021312,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996430767070056,28.012224418459184,0.9317013348863091,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996451984153459,28.179767014922305,0.9320895816870728,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996473075113228,28.348311513681022,0.9324757255036933,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996494040699097,28.517863906101365,0.9328597765012777,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996514881656342,28.688430219371263,0.9332417448106226,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996535598725813,28.860016516734227,0.9336216405281774,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996556192643952,29.032628897670783,0.9339994737158925,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996576664142822,29.206273498137,0.9343752544011944,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999659701395014,29.380956490807176,0.9347489925769682,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996617242789293,29.55668408524337,0.9351206982013824,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996637351379368,29.733462528152327,0.9354903811979038,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999665734043518,29.91129810359807,0.9358580514552161,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999667721066729,30.09019713319635,0.936223718827103,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999669696278204,30.270165976411533,0.9365873931325438,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996716597481571,30.451211030696673,0.9369490841554845,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996736115463851,30.633338731796798,0.9373088016449449,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996755517422697,30.816555553902354,0.9376665553148216,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996774804047805,31.000868009959984,0.9380223548440066,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996793976024768,31.186282651829995,0.9383762098762026,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996813034035106,31.37280607058337,0.9387281300200099,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996831978756284,31.560444896673474,0.9390781248487732,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996850810861745,31.749205800229287,0.939426203900661,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996869531020924,31.939095491253674,0.9397723766785636,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999688813989928,32.130120719879045,0.9401166526500986,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996906638158316,32.32228827661561,0.9404590412476039,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.99969250264556,32.515604992556106,0.9407995518680512,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996943305444792,32.71007773965218,0.9411381938730886,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999696147577567,32.90571343097207,0.9414749765890486,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996979538094144,33.10251902088927,0.9418099093068343,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9996997493042288,33.30050150538076,0.9421430012820005,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997015341258358,33.499667922269815,0.9424742617347321,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997033083376817,33.70002535144603,0.94280369984979,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997050720028355,33.90158091515008,0.9431313247765617,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997068251839913,34.10434177819941,0.9434571456290167,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997085679434708,34.308315148293396,0.943781171485787,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997103003432247,34.513508276166476,0.9441034113900079,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999712022444836,34.71992845599137,0.9444238743495531,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997137343095213,34.92758302549797,0.9447425693368224,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997154359981332,35.136479366318056,0.9450595052888824,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997171275711628,35.346624904228605,0.9453746911074484,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997188090887418,35.55802710942472,0.945688135658912,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999720480610644,35.77069349675394,0.9459998477743098,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999722142196288,35.98463162598016,0.9463098362493386,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997237939047394,36.19984910213803,0.9466181098444998,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997254357947126,36.416353575690614,0.9469246772849561,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997270679245728,36.63415274284597,0.9472295472606229,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997286903523385,36.8532543458805,0.9475327284262615,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997303031356831,37.07366617333172,0.9478342294013913,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997319063319373,37.295396060312044,0.9481340587703714,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999733499998091,37.5184518888129,0.9484322250824659,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997350841907953,37.742841587935125,0.948728736851809,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997366589663643,37.96857313419911,0.9490236025574778,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999738224380778,38.19565455186045,0.9493168306435688,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997397804896828,38.42409391310026,0.9496084295191137,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999741327348395,38.65389933842763,0.9498984075582669,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997428650119017,38.885078996859114,0.9501867731002074,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997443935348631,39.1176411062975,0.9504735344492922,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997459129716149,39.35159393380028,0.9507586998750709,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997474233761692,39.58694579581513,0.9510422776122585,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997489248022174,39.823705058555596,0.9513242758608811,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997504173031319,40.061880138261465,0.951604702786279,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997519009319673,40.30147950149612,0.9518835665191534,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997533757414634,40.542511665465675,0.9521608751556399,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997548417840459,40.78498519826916,0.9524366367572994,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997562991118295,41.028908719298244,0.9527108593512825,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997577477766186,41.27429089945824,0.9529835509302846,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997591878299099,41.521140461501595,0.9532547194526337,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997606193228938,41.76946618034761,0.953524372842358,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997620423064566,42.01927688338699,0.9537925189892363,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997634568311821,42.27058145082936,0.9540591657488948,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997648629473532,42.523388815956665,0.9543243209428006,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999766260704954,42.77770796543676,0.954587992358323,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997676501536717,43.03354793978467,0.9548501877489427,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997690313428977,43.29091783344257,0.9551109148340677,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997704043217304,43.54982679537259,0.9553701812993757,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997717691389755,43.81028402911915,0.9556279947966141,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997731258431494,44.07229879337361,0.9558843629439063,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997744744824795,44.335880402101964,0.956139293325621,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999775815104907,44.60103822505941,0.9563927934926221,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997771477580877,44.8677816879423,0.9566448709621641,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997784724893943,45.13612027287026,0.9568955332181062,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997797893459182,45.40606351867715,0.9571447877109391,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.99978109837447,45.67762102115632,0.9573926418577737,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997823996215831,45.9508024335846,0.9576391030425848,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997836931335136,46.22561746690782,0.9578841786161407,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997849789562426,46.50207589013511,0.958127875896127,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997862571354784,46.780187530741046,0.9583702021672709,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997875277166572,47.05996227495302,0.9586111646813654,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997887907449451,47.34141006806322,0.9588507706573145,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997900462652397,47.62454091489313,0.9590890272813101,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997912943221721,47.90936488011759,0.9593259417068825,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997925349601074,48.195892088513396,0.9595615210548922,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997937682231477,48.484132725465294,0.9597957724137344,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997949941551324,48.774097037249454,0.9600287028393557,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997962127996406,49.06579533142236,0.9602603193553586,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997974241999923,49.35923797718895,0.9604906289530866,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997986283992498,49.6544354057206,0.9607196385916694,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9997998254402196,49.95139811058468,0.960947355198157,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998010153654538,50.25013664815499,0.9611737856676307,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998021982172514,50.55066163783071,0.9613989368631741,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.99980337403766,50.85298376262187,0.9616228156161164,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998045428684771,51.15711376931871,0.961845428725964,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998057047512521,51.46306246906202,0.9620667829606281,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998068597272871,51.77084073760446,0.9622868850564243,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998080078376388,52.08045951571827,0.9625057417181782,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998091491231199,52.39192980967011,0.9627233596193768,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998102836243002,52.705262691429255,0.9629397454021301,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999811411381509,53.020469299335616,0.9631549056774549,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998125324348349,53.33756083816051,0.9633688470251343,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998136468241291,53.65654857981938,0.9635815759940262,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998147545890053,53.97744386352984,0.963793099101992,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999815855768842,54.30025809641529,0.9640034228361235,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998169504027836,54.62500275373052,0.9642125536527177,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998180385297418,54.9516893794143,0.964420497977467,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998191201883969,55.28032958638616,0.9646272622054787,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998201954171992,55.61093505701156,0.9648328527014062,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998212642543708,55.943517543575894,0.9650372757995787,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998223267379062,56.278088868591965,0.9652405378040297,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998233829055743,56.614660925318056,0.965442644988653,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998244327949192,56.95324567803614,0.9656436035972122,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998254764432621,57.293855162689134,0.9658434198435646,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998265138877024,57.63650148713321,0.9660420999116534,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998275451651186,57.98119683164363,0.9662396499556504,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998285703121703,58.32795344931798,0.9664360761000373,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998295893652991,58.67678366655918,0.9666313844397297,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998306023607297,59.02769988341231,0.9668255810401192,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999831609334472,59.380714574173545,0.967018671937266,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998326103223215,59.73584028769968,0.9672106631379231,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998336053598609,60.09308964783362,0.9674015606196252,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998345944824615,60.452475353996064,0.9675913703308645,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998355777252842,60.814010181464624,0.9677800981910999,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999836555123281,61.177706981936744,0.9679677500909138,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998375267111961,61.54357868402202,0.9681543318921305,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998384925235673,61.911638293614985,0.9683398494278707,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998394525947268,62.281898894353084,0.9685243085026514,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998404069588029,62.65437364808027,0.9687077148924856,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998413556497212,63.02907579549245,0.9688900743450722,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998422987012051,63.40601865626594,0.9690713925797267,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998432361467782,63.785215629934605,0.9692516752876811,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998441680197643,64.16668019602511,0.969430928132019,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998450943532893,64.55042591468191,0.9696091567478481,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998460151802822,64.93646642716831,0.9697863667424108,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998469305334762,65.32481545632749,0.9699625636951744,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998478404454101,65.71548680709544,0.9701377531579434,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998487449484289,66.10849436682777,0.9703119406548887,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998496440746858,66.50385210611142,0.970485131682792,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998505378561425,66.9015740789598,0.9706573317110132,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998514263245709,67.30167442344413,0.9708285461816515,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998523095115539,67.70416736218841,0.9709987805096437,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998531874484868,68.10906720292103,0.9711680400828867,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998540601665781,68.51638833877531,0.9713363302622522,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998549276968509,68.92614524916159,0.9715036563818391,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998557900701439,69.33835249992418,0.9716700237489281,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998566473171125,69.75302474412682,0.9718354376441938,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998574994682298,70.17017672231732,0.9719999033217036,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998583465537876,70.58982326327782,0.972163426009112,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999859188603898,71.01197928451796,0.9723260109077475,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998600256484937,71.43665979260196,0.9724876631926374,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998608577173299,71.86387988398339,0.9726483880127261,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998616848399846,72.29365474534634,0.972808190490903,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998625070458601,72.72599965417352,0.9729670757241151,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998633243641839,73.16092997932299,0.9731250487834833,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998641368240095,73.59846118143378,0.9732821147143531,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998649444542184,74.03860881387554,0.9734382785365417,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998657472835195,74.4813885227486,0.9735935452442414,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998665453404518,74.92681604790987,0.9737479198062902,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998673386533842,75.374907223157,0.9739014071661412,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998681272505172,75.82567797722162,0.9740540122421145,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998689111598835,76.27914433383185,0.9742057399273266,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998696904093493,76.73532241266025,0.9743565950899213,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999870465026615,77.19422842984325,0.974506582573153,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998712350392166,77.65587869836959,0.974655707195426,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998720004745261,78.12028962880083,0.9748039737504438,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998727613597529,78.58747772987233,0.9749513870073163,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998735177219448,79.05745960903292,0.9750979517106448,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998742695879885,79.53025197298841,0.9752436725806113,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998750169846115,80.00587162853319,0.9753885543131514,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998757599383814,80.48433548261502,0.9755326015798935,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998764984757089,80.96566054367872,0.9756758190284864,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998772326228472,81.44986392167166,0.9758182112825177,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998779624058934,81.93696282883275,0.9759597829416704,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998786878507896,82.4269745803513,0.976100538581839,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998794089833237,82.91991659511332,0.9762404827552655,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998801258291303,83.41580639600089,0.9763796199905483,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998808384136915,83.91466161064491,0.9765179547927824,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999881546762338,84.41649997227444,0.9766554916437188,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998822509002501,84.9213393201091,0.9767922350018005,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999882950852458,85.42919759990376,0.9769281893022369,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998836466438435,85.94009286482284,0.9770633589571696,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998843382991404,86.45404327600743,0.9771977483557508,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998850258429354,86.97106710331283,0.977331361864266,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998857092996689,87.49118272555056,0.9774642038261284,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998863886936363,88.01440863165477,0.9775962785621111,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998870640489886,88.54076342119784,0.977727590370408,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999887735389733,89.07026580472724,0.9778581435266515,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998884027397339,89.60293460479994,0.9779879422841049,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998890661227142,90.13878875660112,0.9781169908737467,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998897255622556,90.67784730847573,0.9782452935043343,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998903810817997,91.22012942273521,0.9783728543625331,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998910327046485,91.76565437610772,0.978499677612961,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998916804539658,92.31444156084254,0.9786257673983834,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998923243527775,92.86651048499137,0.9787511278397153,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998929644239728,93.42188077334644,0.9788757630361761,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998936006903046,93.98057216801305,0.9789996770653567,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998942331743907,94.5426045290801,0.9791228739833109,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998948618987145,95.1079978354985,0.97924535782469,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998954868856256,95.6767721857771,0.9793671326028345,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998961081573408,96.24894779837746,0.9794882023098022,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998967257359449,96.82454501292713,0.9796085709165706,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998973396433913,97.40358429042396,0.979728242373021,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999897949901503,97.98608621437124,0.9798472206081222,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998985565319735,98.57207149151964,0.9799655095300241,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998991595563667,99.16156095207289,0.9800831130260472,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9998997589961188,99.75457555107911,0.980200034962908,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999003548725386,100.3511363687608,0.9803162791867307,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999009472068081,100.95126461161534,0.9804318495232103,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999015360199832,101.5549816125198,0.9805467497775809,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999902121332995,102.16230883241985,0.9806609837348895,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999027031666501,102.77326786033714,0.9807745551599429,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999032815416311,103.38788041439808,0.9808874677974528,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999038564784979,104.00616834253157,0.9809997253721149,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999044279976883,104.62815362365654,0.9811113315887757,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999049961195183,105.25385836767897,0.9812222901323842,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999055608641835,105.8833048170592,0.9813326046682233,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999906122251759,106.51651534706043,0.9814422788419066,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999906680302201,107.15351246685957,0.9815513162795252,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999072350353468,107.79431882030379,0.9816597205877308,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999077864709159,108.43895718641225,0.9817674953537763,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999083346285105,109.08745048052648,0.9818746441456643,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999088795276163,109.73982175522806,0.981981170512255,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999094211876033,110.39609420073228,0.9820870779832851,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999099596277261,111.0562911459453,0.9821923700694972,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999910494867125,111.72043605927136,0.9822970502627265,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999110269248267,112.38855254970927,0.9824011220360316,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999115558197443,113.06066436698394,0.9825045888436716,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999912081570679,113.7367954032171,0.9826074541213261,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999126041963199,114.41696969321491,0.982709721286096,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999131237152451,115.10121141560728,0.9828113937366361,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999136401459224,115.78954489372103,0.9829124748532436,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999141535067096,116.48199459601207,0.9830129679978842,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999146638158555,117.17858513739162,0.9831128765143463,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999151710915004,117.87934128028793,0.9832122037283556,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999156753516767,118.58428793463902,0.9833109529475328,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999161766143098,119.29345015988547,0.9834091274616412,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999166748972182,120.00685316497628,0.9835067305425459,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999171702181149,120.72452230961522,0.9836037654443507,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999176625946072,121.44648310538055,0.9837002354035139,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999181520441982,122.17276121637374,0.9837961436388971,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999186385842864,122.90338245986065,0.9838914933518169,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999191222321673,123.63837280775275,0.9839862877262037,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999196030050334,124.37775838728193,0.9840805299286537,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999200809199751,125.12156548201597,0.9841742231085242,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999205559939811,125.86982053236355,0.9842673703979637,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999210282439391,126.62255013694977,0.9843599749120526,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999214976866367,127.37978105385501,0.98445203974892,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999219643387613,128.14154020060994,0.984543567989712,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999224282169014,128.90785465597764,0.9846345626987743,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999228893375466,129.67875166068742,0.9847250269237076,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999233477170888,130.45425861835255,0.9848149636954444,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999238033718223,131.23440309639574,0.9849043760283246,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999242563179446,132.01921282717697,0.9849932669201955,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999247065715567,132.8087157087518,0.9850816393524675,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999251541486643,133.60293980622032,0.9851694962902346,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999255990651775,134.40191335211088,0.985256840682289,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999260413369122,135.20566474835528,0.9853436754613075,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.99992648097959,136.01422256629291,0.985430003543822,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999269180088393,136.8276155482765,0.9855158278303646,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999273524401954,137.64587260870263,0.9856011512055467,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999277842891011,138.46902283420337,0.9856859765380532,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999928213570908,139.29709548637513,0.9857703066808955,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999286403008758,140.1301200009374,0.9858541444712977,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999290644941737,140.96812598985497,0.9859374927308862,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999294861658811,141.81114324265954,0.9860203542657928,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999299053309871,142.659201726447,0.9861027318666282,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999303220043922,143.5123315876396,0.9861846283086282,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999307362009081,144.37056315288675,0.9862660463517161,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999311479352586,145.23392693066893,0.9863469887406277,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999315572220798,146.10245361129387,0.9864274582048863,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999931964075921,146.97617406898476,0.9865074574589726,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999323685112448,147.8551193623562,0.9865869892023436,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999327705424278,148.73932073559445,0.9866660561195161,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999331701837616,149.62880962065196,0.9867446608802388,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999335674494522,150.52361763601127,0.986822806139359,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999339623536216,151.4237765906379,0.9869004945371463,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999343549103077,152.32931848248532,0.986977728699139,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999934745133465,153.2402755020362,0.9870545112364256,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999351330369649,154.15668003102016,0.9871308447455123,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999355186345966,155.07856464604143,0.9872067318086054,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999359019400672,156.00596211780777,0.9872821749935234,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999362829670022,156.93890541296656,0.9873571768538273,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999366617289462,157.87742769545156,0.9874317399289064,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999370382393634,158.8215623275764,0.9875058667440458,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999374125116378,159.77134287113597,0.9875795598104896,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999937784559074,160.72680308880294,0.9876528216255303,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999381543948973,161.6879769446825,0.9877256546725307,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999385220322544,162.6548986060104,0.9877980614210339,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999388874842142,163.6276024451984,0.9878700443268948,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999392507637676,164.60612303924765,0.9879416058322177,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999396118838281,165.59049517208882,0.9880127483655091,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999399708572329,166.5807538360951,0.9880834743417679,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999403276967426,167.57693423269453,0.9881537861625082,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999940682415042,168.57907177358172,0.9882236862158288,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999410350247404,169.58720208226262,0.9882931768765019,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999413855383725,170.60136099595763,0.9883622605060852,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999941733968398,171.6215845649509,0.98843093945286,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999942080327203,172.6479090564473,0.9884992160520741,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999424246270995,173.6803709532753,0.9885670926258368,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999427668803267,174.71900695749977,0.9886345714833399,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999431070990508,175.7638539897615,0.9887016549207974,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999434452953658,176.8149491923069,0.988768345221623,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999437814812939,177.8723299289976,0.9888346446564141,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999441156687856,178.9360337870178,0.9889005554830422,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999444478697205,180.00609857862585,0.9889660799467466,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999447780959076,181.0825623425884,0.9890312202802034,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999451063590856,182.1654633437943,0.9890959787034881,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999454326709236,183.2548400776064,0.9891603574243205,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999457570430211,184.35073126841075,0.9892243586379621,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999946079486909,185.4531758729402,0.9892879845273954,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999946400014049,186.5622130798928,0.9893512372632864,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999467186358355,187.67788231374067,0.9894141190041891,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999470353635945,188.80022323319022,0.9894766318964392,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999947350208585,189.92927573505287,0.9895387780743611,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999947663181999,191.06507995425937,0.9896005596602498,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999479742949621,192.20767626665997,0.9896619787645109,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999482835585334,193.35710528820582,0.9897230374856004,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999485909837067,194.51340787902464,0.9897837379102303,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999488965814101,195.67662514217963,0.9898440821132871,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999949200362507,196.84679842827265,0.9899040721580595,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999949502337796,198.02396933332827,0.9899637100961133,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999498025180116,199.20817970304262,0.9900229979674974,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999501009138246,200.39947163413296,0.9900819378007952,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999503975358423,201.59788747343683,0.9901405316130674,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999506923946088,202.80346982233496,0.9901987814100567,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999509855006056,204.0162615358607,0.9902566891861312,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999512768642521,205.23630572679627,0.9903142569244683,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999515664959054,206.46364576382257,0.9903714865969536,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999518544058615,207.69832527710383,0.9904283801644312,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999521406043547,208.94038815546233,0.9904849395765597,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999524251015587,210.18987855208084,0.9905411667720614,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999527079075867,211.44684088308188,0.9905970636786452,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999952989032492,212.71131983092957,0.9906526322131471,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999532684862675,213.9833603439177,0.9907078742814966,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999535462788476,215.26300764118352,0.9907627917789232,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999538224201069,216.55030721070068,0.9908173865898569,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999540969198617,217.84530481334994,0.990871660588092,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999543697878697,219.14804648239064,0.9909256156367539,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999546410338308,220.45857852819097,0.9909792535884837,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999549106673872,221.7769475366507,0.9910325762853629,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999551786981236,223.10320037238176,0.9910855855590317,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999554451355679,224.4373841809029,0.9911382832307668,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999557099891914,225.7795463891949,0.9911906711114927,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999955973268409,227.12973470848482,0.9912427510018796,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999562349825797,228.48799713423298,0.9912945246923329,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999564951410067,229.85438194953542,0.9913459939631143,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999567537529381,231.22893772629743,0.9913971605843755,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999570108275669,232.61171332638716,0.9914480263161914,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999572663740317,234.0027579052009,0.9914985929086818,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999575204014163,235.40212090984514,0.9915488621019347,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999577729187509,236.80985208517393,0.9915988356262168,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999580239350119,238.2260014726003,0.9916485152019192,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999582734591224,239.65061941317452,0.9916979025396572,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999585214999522,241.08375654819915,0.9917469993402829,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999587680663188,242.5254638223921,0.9917958072949854,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999590131669869,243.9757924851892,0.9918443280853253,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999592568106692,245.43479409203053,0.9918925633832688,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999959499006027,246.90252050833806,0.9919405148513113,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999597397616694,248.3790239068212,0.9919881841423793,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999599790861549,249.8643567741788,0.9920355729000416,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999602169879908,251.3585719104627,0.9920826827584786,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999960453475634,252.86172243182912,0.9921295153425608,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999606885574912,254.37386177194,0.9921760722678846,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999609222419188,255.8950436826244,0.9922223551407852,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999611545372239,257.4253222396246,0.9922683655585046,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999961385451664,258.9647518404544,0.9923141051091167,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999616149934476,260.5133872080103,0.9923595753716281,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999618431707342,262.0712833920434,0.9924047779160163,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999620699916352,263.63849577293587,0.9924497143033286,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999622954642134,265.2150800617276,0.9924943860856763,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999625195964839,266.8010923008152,0.9925387948062473,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999962742396414,268.39658887098165,0.9925829419994971,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999629638719237,270.00162648667606,0.9926268291910086,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999631840308861,271.61626220475165,0.9926704578977265,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999634028811273,273.2405534212853,0.9927138296278618,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999636204304266,274.8745578747519,0.9927569458809722,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999638366865178,276.51833365185416,0.9927998081481086,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999964051657088,278.17193918420367,0.9928424179117203,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999642653497791,279.83543325419424,0.9928847766458012,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999644777721872,281.5088749941416,0.9929268858158605,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999646889318635,283.1923238914659,0.992968746879049,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999648988363142,284.8858397887186,0.9930103612841501,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999965107493001,286.5894828871287,0.9930517304716625,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999965314909341,288.3033137456647,0.9930928558737705,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999655210927076,290.0273932892378,0.9931337389145365,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999657260504299,291.7617828022506,0.9931743810097383,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999659297897937,293.5065439397156,0.9932147835671289,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999661323180415,295.2617387235679,0.9932549479863402,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999663336423729,297.027429547388,0.9932948756589876,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999665337699442,298.80367917638023,0.9933345679686633,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999667327078695,300.59055075223137,0.99337402629104,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999669304632208,302.3881077951427,0.9934132519939093,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999671270430276,304.19641420176254,0.9934522464371307,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999967322454278,306.01553425530955,0.9934910109728465,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999675167039184,307.84553262051287,0.9935295469453652,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999677097988537,309.6864743486902,0.993567855691266,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999679017459484,311.53842488306015,0.9936059385395027,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999680925520253,313.40145005339406,0.9936437968112883,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999682822238676,315.2756160888982,0.9936814318203533,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999684707682172,317.16098960844,0.9937188448727414,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999686581917767,319.05763763591347,0.9937560372671137,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999688445012085,320.9656275902753,0.9937930102945429,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999690297031354,322.8850272966994,0.9938297652387302,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999692138041409,324.8159049855181,0.993866303375976,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999693968107696,326.7583292956787,0.9939026259752423,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999695787295266,328.7123692747052,0.9939387342981463,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999969759566879,330.6780943845803,0.9939746295990661,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999699393292549,332.6555745029939,0.9940103131251574,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999701180230445,334.6448799220436,0.9940457861163255,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999702956546,336.64608136053334,0.9940810498054424,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999704722302358,338.65924995409495,0.9941161054181641,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999706477562287,340.68445726634127,0.9941509541731246,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999708222388182,342.7217752889471,0.9941855972819309,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999709956842068,344.7712764442176,0.9942200359492026,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.99997116809856,346.8330335863534,0.9942542713725887,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999713394880069,348.90712000670607,0.9942883047428515,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999715098586398,350.9936094337897,0.9943221372438623,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999716792165151,353.09257603728605,0.9943557700526617,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999971847567653,355.2040944307832,0.9943892043395011,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999972014918038,357.32823967313533,0.9944224412678578,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999721812736191,359.46508727406484,0.9944554819945216,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999723466403098,361.6147131927512,0.9944883276695664,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999725110239883,363.7771938420299,0.9945209794364122,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999726744304984,365.9526060957109,0.9945534384319324,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999728368656486,368.14102728272,0.9945857057863601,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999729983352131,370.3425351958741,0.9946177826234165,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999973158844932,372.5572080965101,0.9946496700603734,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999733184005106,374.7851247068034,0.9946813692079388,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999734770076212,377.0263642281887,0.9947128811705166,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999736346719016,379.281006329012,0.9947442070460284,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999737913989564,381.54913115535203,0.9947753479260609,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999739471943571,383.83081933755864,0.9948063048959531,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999741020636416,386.1261519805349,0.9948370790346585,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999742560123153,388.4352106799412,0.9948676714149619,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999744090458507,390.7580775173698,0.9948980831034112,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999745611696876,393.094835063566,0.9949283151603551,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999974712389234,395.4455663869182,0.9949583686400523,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999748627098651,397.81035505008884,0.9949882445906223,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999750121369246,400.18928511510774,0.9950179440541081,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999751606757242,402.5824411468609,0.9950474680665182,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999753083315441,404.98990821665217,0.9950768176578649,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999754551096333,407.4117719058414,0.9951059938522071,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999756010152091,409.84811830396677,0.9951349976676239,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999757460534583,412.2990340178713,0.9951638301163216,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999758902295367,414.7646061736716,0.9951924922046524,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999760335485693,417.24492241481215,0.9952209849330896,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999761760156508,419.7400709095729,0.9952493092963122,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999763176358457,422.2501403589379,0.9952774662832896,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999976458414188,424.77521998480887,0.9953054568771469,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999765983556823,427.31539955163447,0.995333282055404,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999767374653031,429.87076935660116,0.9953609427898622,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999768757479953,432.4414202334409,0.9953884400466455,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999770132086747,435.0274435668367,0.9954157747863516,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999771498522276,437.62893128216166,0.9954429479639393,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999772856835114,440.24597585578823,0.9954699605288354,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999774207073546,442.8786703194225,0.995496813424976,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999775549285569,445.5271082557373,0.9955235075907595,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999776883518896,448.1913838135586,0.9955500439591988,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999778209820956,450.8715917013893,0.995576423457851,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999779528238897,453.56782719395613,0.9956026470088826,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999780838819583,456.2801861344108,0.9956287155290869,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999782141609604,459.00876494350524,0.9956546299299716,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999783436655271,461.75366061265544,0.9956803911176882,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999784724002618,464.5149707178522,0.9957059999931627,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999786003697411,467.2927934198337,0.995731457452093,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999787275785136,470.08722745914554,0.9957567643849019,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999788540311015,472.8983721754641,0.9957819216769109,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999789797319999,475.7263274954505,0.9958069302082285,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999791046856771,478.57119394747144,0.9958317908538784,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999792288965749,481.4330726591703,0.9958565044837765,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999793523691087,484.3120653650562,0.9958810719627937,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999794751076677,487.2082744038873,0.9959054941507326,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999979597116615,490.1218027316474,0.9959297719024337,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999797184002878,493.0527539190531,0.9959539060677529,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999798389629971,496.00123214865175,0.9959778974915359,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999799588090291,498.9673422391345,0.996001747013815,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999800779426437,501.95118962084064,0.9960254554696086,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999801963680759,504.9528803686985,0.9960490236891825,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999803140895356,507.97252118577734,0.9960724524979171,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999804311112073,511.01021940859226,0.996095742716348,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999805474372508,514.066083021382,0.9961188951602752,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999806630718016,517.140220656348,0.9961419106407596,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999807780189699,520.2327415906644,0.9961647899641006,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999808922828419,523.3437557552012,0.996187533931899,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999810058674794,526.4733737374972,0.9962101433410775,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999811187769202,529.6217067940568,0.996232618983967,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999812310151777,532.7888668317806,0.9962549616481718,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999813425862419,535.9749664452179,0.9962771721168336,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999814534940789,539.1801188852845,0.9962992511684072,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999981563742631,542.404438090778,0.9963211995768805,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999816733358176,545.6480386789848,0.9963430181117059,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999817822775342,548.9110359520724,0.9963647075378431,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999818905716535,552.1935459003184,0.9963862686157788,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999819982220253,555.4956852121804,0.9964077021015911,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999982105232476,558.8175712675113,0.996429008746904,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999822116068098,562.159322154589,0.9964501892989953,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999823173488079,565.521056663282,0.9964712445007519,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999824224622293,568.902894295423,0.9964921750907327,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999825269508106,572.3049552684153,0.9965129818031904,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999982630818266,575.7273605188393,0.9965336653680904,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999827340682876,579.1702316986155,0.996554226511089,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999982836704546,582.6336912007815,0.9965746659536845,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999829387306896,586.1178621411161,0.996594984413106,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999983040150345,589.622868372888,0.9966151826024001,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999831409671176,593.1488344907068,0.9966352612304509,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999832411845911,596.6958858343849,0.9966552210020015,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999833408063281,600.2641484928107,0.9966750626176734,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999834398358699,603.8537493118829,0.9966947867740095,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999835382767367,607.4648158904572,0.9967143941634512,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999836361324279,611.097476596456,0.9967338854744239,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999983733406422,614.7518605587034,0.9967532613912929,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999983830102177,618.4280976876104,0.9967725225944707,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999839262231299,622.1263186584135,0.9967916697603288,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999984021772698,625.8466549407477,0.9968107035613495,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999841167542775,629.5892387772843,0.9968296246660149,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999842111712448,633.3542032095158,0.9968484337389382,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999843050269565,637.1416820780986,0.9968671314408608,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999843983247486,640.9518100138013,0.9968857184286094,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999844910679379,644.7847224598181,0.9969041953552022,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999984583259821,648.6405556673974,0.9969225628698277,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999846749036752,652.519446700307,0.9969408216178642,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999847660027581,656.4215334441178,0.9969589722409231,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999848565603082,660.3469546110297,0.9969770153768697,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999849465795447,664.2958497447454,0.9969949516598444,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999850360636673,668.2683592055644,0.9970127817201943,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999851250158572,672.264624224349,0.9970305061847154,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999852134392763,676.284786843325,0.9970481256763867,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999853013370679,680.3289899807235,0.9970656408146557,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999853887123564,684.397377390635,0.9970830522152604,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999985475568248,688.4900936985563,0.997100360490383,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999855619078303,692.6072843966219,0.9971175662486266,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999856477341721,696.7490958273814,0.9971346700949479,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999857330503247,700.9156752370026,0.9971516726308767,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999858178593206,705.1071707271586,0.9971685744543158,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999859021641748,709.3237313036266,0.9971853761597398,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999985985967884,713.56550684898,0.9972020783380817,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999860692734273,717.832648150169,0.9972186815768438,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999861520837658,722.1253068930592,0.9972351864600747,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999862344018435,726.4436356738182,0.9972515935684105,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999863162305866,730.7877880048741,0.9972679034790985,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999863975729038,735.1579182969717,0.9972841167659273,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999864784316865,739.554181906398,0.9973002339994046,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999865588098092,743.976735105433,0.9973162557466446,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999866387101293,748.4257351124859,0.9973321825714779,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999867181354868,752.9013400737468,0.9973480150343835,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999867970887052,757.403709087743,0.9973637536925777,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999868755725911,761.9330022055705,0.9973793991000116,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999869535899345,766.48938043079,0.9973949518073709,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999870311435086,771.0730057321755,0.9974104123621197,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999871082360703,775.6840410436866,0.9974257813084977,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.99998718487036,780.3226502776107,0.9974410591875661,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999987261049102,784.9889983314703,0.9974562465372262,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999873367750042,789.6832510812246,0.9974713438921985,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999874120507584,794.4055753876306,0.9974863517840424,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999874868790406,799.1561391310923,0.9975012707412669,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999875612625108,803.9351111769195,0.9975161012892189,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999987635203813,808.7426614030379,0.9975308439501699,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999877087055756,813.5789607073308,0.997545499243339,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999877817704117,818.4441810151412,0.9975600676849125,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999878544009184,823.338495271888,0.9975745497880218,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999879265996776,828.2620774576254,0.997588946062787,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999879983692557,833.2151025868831,0.9976032570163154,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999988069712204,838.1977467393241,0.9976174831527896,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999881406310587,843.2101870369954,0.9976316249734003,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999882111283405,848.2526016434911,0.9976456829763454,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999882812065557,853.3251698273756,0.9976596576570065,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999883508681953,858.4280718907517,0.9976735495077488,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999884201157355,863.5614892329672,0.9976873590180967,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999988488951638,868.7256043348233,0.9977010866746905,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999885573783499,873.9206007751338,0.9977147329613278,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999886253983035,879.1466632223539,0.9977282983589428,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999886930139166,884.4039774425685,0.9977417833456254,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999887602275929,889.6927303252578,0.9977551883966886,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999888270417215,895.0131098660685,0.9977685139846236,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999888934586779,900.3653052109233,0.9977817605792082,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999889594808228,905.749506602738,0.9977949286473746,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999890251105031,911.1659054436739,0.9978080186533633,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999890903500519,916.6146942682602,0.9978210310586564,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999891552017882,922.096066770766,0.9978339663220419,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999892196680173,927.6102177959489,0.9978468248995934,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999892837510311,933.1573433770448,0.9978596072447554,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999893474531073,938.737640678259,0.9978723138082115,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999894107765105,944.3513080811663,0.9978849450380821,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999894737234917,949.9985451367235,0.9978975013798143,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999895362962884,955.6795525843003,0.9979099832762235,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999989598497125,961.3945323716971,0.9979223911675393,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999896603282126,967.1436876554146,0.997934725491403,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999897217917492,972.9272228110065,0.9979469866828912,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999897828899196,978.7453434224717,0.9979591751744904,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999898436248956,984.5982563027309,0.9979712913961429,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999899039988365,990.4861695260585,0.9979833357753118,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999899640138882,996.4092923852528,0.9979953087368922,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999990023672184,1002.3678354233136,0.9980072107032767,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999990082975845,1008.3620104782967,0.9980190420944428,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999990141926979,1014.3920306052887,0.9980308033277991,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999902005276815,1020.4581101540939,0.998042494818338,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999902587800359,1026.5604647819675,0.9980541169786582,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999903166861128,1032.6993114075647,0.9980656702188756,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999903742479705,1038.8748682329547,0.9980771549466665,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999904314676555,1045.0873548153227,0.9980885715674006,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999904883472016,1051.3369919715988,0.9980999204839628,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999905448886307,1057.6240018619262,0.9981112020969082,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999906010939528,1063.9486079782444,0.9981224168044387,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999906569651659,1070.31103515696,0.9981335650024258,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999990712504256,1076.7115095534432,0.9981446470843645,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999907677131974,1083.1502586923357,0.9981556634414624,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999908225939527,1089.6275114551552,0.9981666144626167,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999908771484728,1096.1434981065004,0.9981775005344578,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999909313786969,1102.6984502541673,0.9981883220412827,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999909852865528,1109.2926009288312,0.9981990793651876,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999910388739568,1115.926184516959,0.9982097728859561,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999910921428139,1122.599436856217,0.9982204029812143,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999911450950175,1129.3125951390966,0.998230970026275,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.99999119773245,1136.0658980096036,0.9982414743942924,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999912500569826,1142.859585536014,0.9982519164562179,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999913020704753,1149.6938992104383,0.9982622965807983,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999913537747769,1156.5690819775539,0.9982726151346215,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999914051717256,1163.4853782498878,0.9982828724821364,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999914562631483,1170.4430338780355,0.9982930689856093,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999915070508612,1177.4422961643616,0.9983032050051459,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999915575366697,1184.483413955096,0.9983132808988227,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999916077223685,1191.5666375336502,0.9983232970225322,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999916576097414,1198.692218665109,0.9983332537300492,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999917072005621,1205.8604106919347,0.9983431513731625,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999917564965931,1213.0714683909941,0.9983529903014762,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999918054995869,1220.3256481006727,0.9983627708625854,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999918542112856,1227.6232077229101,0.9983724934020768,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999919026334204,1234.9644066231683,0.998382158263395,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999919507677131,1242.349505813883,0.9983917657880854,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999919986158743,1249.778767769239,0.9984013163155512,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999920461796051,1257.2524566119287,0.9984108101832955,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999920934605963,1264.7708379933358,0.9984202477267669,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999921404605285,1272.3341791980124,0.9984296292794911,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999921871810726,1279.9427490733306,0.9984389551729832,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999922336238893,1287.5968180822572,0.9984482257368124,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999922797906297,1295.2966583221769,0.9984574412986248,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999923256829346,1303.0425434879235,0.9984666021840986,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999923713024356,1310.8347489269224,0.9984757087170097,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999924166507543,1318.6735516591707,0.9984847612192543,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999924617295027,1326.5592303003518,0.9984937600107592,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999925065402834,1334.4920651962548,0.9985027054096373,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999925510846891,1342.4723383263083,0.9985115977320758,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999925953643034,1350.5003333816715,0.9985204372924248,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999926393807003,1358.5763357254893,0.9985292244031532,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999926831354444,1366.7006324533206,0.9985379593749142,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999927266300912,1374.8735123524248,0.9985466425165005,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999927698661867,1383.0952659424067,0.9985552741348891,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999992812845268,1391.3661855182302,0.9985638545352847,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999928555688627,1399.6865650651873,0.9985723840210312,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999928980384898,1408.0567003651545,0.9985808628937218,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999929402556588,1416.4768889540644,0.9985892914531546,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999929822218704,1424.947430143233,0.9985976699973546,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999930239386164,1433.4686250416214,0.9986059988225953,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.99999306540738,1442.0407765790717,0.9986142782234211,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999931066296349,1450.664189437104,0.9986225084925792,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999931476068469,1459.3391702104839,0.9986306899211767,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999931883404722,1468.0660272209873,0.9986388227985009,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999932288319591,1476.845070704346,0.9986469074121977,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999932690827468,1485.676612740667,0.9986549440482041,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999933090942662,1494.5609672782289,0.9986629329907705,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999933488679397,1503.4984501332528,0.9986708745224601,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999993388405181,1512.4893790143858,0.9986787689241713,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999934277073956,1521.5340734968884,0.998686616475115,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999934667759807,1530.6328551243373,0.9986944174529029,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999993505612325,1539.7860473591018,0.9987021721335031,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999935442178091,1548.9939755284463,0.9987098807911954,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999935825938052,1558.2569669817462,0.9987175436987046,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999936207416776,1567.5753509856563,0.9987251611271103,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999936586627823,1576.9494587765282,0.9987327333458927,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999936963584675,1586.3796236159867,0.9987402606229756,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999993733830073,1595.8661807084263,0.9987477432246596,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999937710789307,1605.4094672548347,0.998755181415667,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999938081063651,1615.0098225388444,0.9987625754592072,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999938449136921,1624.6675878131452,0.9987699256168887,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999938815022202,1634.3831063547923,0.9987772321487624,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999939178732502,1644.1567235839284,0.9987844953134104,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999939540280748,1653.9887868866297,0.9987917153678131,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999939899679793,1663.879645792912,0.9987988925674812,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999940256942412,1673.8296518870804,0.9988060271663904,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999940612081306,1683.8391588681282,0.9988131194170236,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.99999409651091,1693.9085225819601,0.9988201695703943,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999941316038341,1704.0381009262012,0.99882717787598,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999941664881504,1714.2282539757066,0.998834144581809,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999942011650992,1724.479344017458,0.9988410699344845,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999994235635913,1734.7917354534766,0.9988479541791168,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999942699018172,1745.165794797292,0.9988547975593232,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999943039640299,1755.6018909090228,0.9988616003173826,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999943378237618,1766.10039469268,0.998868362694037,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999943714822167,1776.6616794013637,0.9988750849286894,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999994404940591,1787.2861204320175,0.9988817672592718,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999994438200074,1797.9740954632327,0.9988884099223331,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999944712618482,1808.7259844207638,0.9988950131530165,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999945041270886,1819.5421695131895,0.9989015771850823,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999945367969636,1830.4230352321622,0.9989081022509069,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999945692726346,1841.3689683894816,0.9989145885815058,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999946015552561,1852.380358079833,0.9989210364065095,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999946336459755,1863.4575957170853,0.9989274459541879,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999946655459336,1874.6010750724347,0.9989338174514705,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999946972562643,1885.8111922355176,0.9989401511239242,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999994728778095,1897.0883457716316,0.998946447195843,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999947601125462,1908.4329365255826,0.9989527058901357,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999947912607317,1919.845367778631,0.9989589274284153,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999948222237586,1931.3260451676304,0.9989651120309541,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999948530027277,1942.875376848857,0.998971259916772,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999948835987332,1954.4937733760114,0.9989773713035703,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999949140128628,1966.1816477829655,0.9989834464077765,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999949442461973,1977.9394154545184,0.9989894854444753,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999949742998117,1989.767494426471,0.9989954886275665,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999950041747742,2001.6663051283945,0.9990014561696299,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999950338721468,2013.6362705568024,0.9990073882820151,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999950633929854,2025.6778162323346,0.999013285174818,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999950927383391,2037.791370152855,0.9990191470568593,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999951219092511,2049.9773629288957,0.9990249741357512,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999951509067585,2062.2362277864463,0.9990307666178955,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999995179731892,2074.5684004733425,0.9990365247084413,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999952083856763,2086.97431939969,0.9990422486113502,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999952368691299,2099.454425494002,0.9990479385293299,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999952651832655,2112.0091624936367,0.9990535946639673,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999952933290894,2124.6389766038997,0.9990592172155723,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999953213076023,2137.3443168413537,0.9990648063833344,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999953491197985,2150.1256347853714,0.9990703623652102,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999953767666669,2162.9833848819026,0.9990758853580574,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999954042491902,2175.9180240850687,0.9990813755574787,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999954315683454,2188.930012269566,0.9990868331579994,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999954587251035,2202.019811972397,0.999092258352957,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999954857204301,2215.1878884959815,0.9990976513345443,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999955125552845,2228.434709907637,0.9991030122938099,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999955392306208,2241.760747093821,0.9991083414206804,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999955657473872,2255.1664738173235,0.9991136389039821,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999955921065263,2268.6523665489667,0.9991189049313745,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999956183089753,2282.2189048064943,0.9991241396894835,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999956443556653,2295.866570697821,0.9991293433637236,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999956702475225,2309.5958494367474,0.9991345161384972,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999956959854671,2323.407229116236,0.9991396581971063,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999995721570414,2337.3012005851647,0.9991447697217073,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999995747003273,2351.2782578676274,0.9991498508934674,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999957722849477,2365.338897679995,0.9991549018923855,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999957974163373,2379.4836199802767,0.9991599228974929,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999958223983347,2393.7129274750823,0.9991649140866753,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999958472318282,2408.027325990737,0.9991698756368057,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999958719177007,2422.4273244796623,0.9991748077237447,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999958964568294,2436.9134346962364,0.9991797105222285,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999959208500868,2451.4861716486903,0.999184584206026,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999959450983401,2466.146053407742,0.9991894289478699,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999995969202451,2480.893600968269,0.9991942449194137,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999959931632767,2495.729338722341,0.9991990322913865,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999960169816686,2510.653793915829,0.9992037912334156,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999960406584737,2525.667497197333,0.9992085219142034,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999960641945334,2540.7709821310336,0.9992132245013724,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999960875906845,2555.9647857607824,0.9992178991616425,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999961108477585,2571.249448039797,0.9992225460606536,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999961339665824,2586.625512406044,0.9992271653631428,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999961569479779,2602.0935254964766,0.9992317572328557,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999961797927619,2617.6540369911368,0.9992363218325013,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999962025017465,2633.3076001378718,0.9992408593239087,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999962250757389,2649.0547713792134,0.9992453698679143,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999962475155416,2664.8961104236805,0.9992498536243855,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999962698219523,2680.832180480868,0.9992543107522855,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999996291995764,2696.8635480279067,0.999258741409609,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999963140377648,2712.99078288445,0.9992631457534012,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999963359487384,2729.214458457465,0.9992675239398278,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999963577294634,2745.535151249333,0.9992718761240383,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999963793807144,2761.9534416840156,0.9992762024603908,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999964009032607,2778.469913106596,0.9992805031021836,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999964222978677,2795.085152876962,0.9992847782019447,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999964435652957,2811.7997515232933,0.9992890279112093,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999964647063009,2828.6143032535037,0.9992932523806531,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999964857216347,2845.5294057838278,0.9992974517600478,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999965066120441,2862.5456603354282,0.9993016261982608,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999965273782717,2879.663671813719,0.9993057758433002,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999965480210559,2896.884048813129,0.9993099008423137,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999965685411302,2914.207403337863,0.9993140013415228,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999965889392243,2931.6343513598868,0.9993180774863559,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999966092160631,2949.16551225751,0.9993221294213139,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999966293723676,2966.8015091887996,0.9993261572900605,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999966494088541,2984.542969194476,0.9993301612354436,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999996669326235,3002.3905228063168,0.9993341413994059,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999966891252183,3020.34480463852,0.9993380979231191,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999967088065077,3038.4064526884044,0.9993420309468276,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999996728370803,3056.576109244352,0.9993459406100489,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999967478187995,3074.8544200741608,0.9993498270513952,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999967671511886,3093.2420348273263,0.9993536904086625,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999967863686575,3111.739607358178,0.9993575308188973,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999968054718894,3130.3477950917268,0.9993613484182637,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999968244615632,3149.0672594427533,0.9993651433421307,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999968433383541,3167.8986659301468,0.9993689157250955,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999968621029333,3186.842684072432,0.9993726657009617,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999968807559674,3205.8999870458215,0.9993763934026713,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999968992981197,3225.0712524709575,0.9993800989624606,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999969177300494,3244.3571617363946,0.9993837825117277,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999969360524117,3263.7584005719414,0.9993874441811419,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999969542658578,3283.2756584656154,0.9993910841005345,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999969723710351,3302.909629247772,0.9993947023990076,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999969903685874,3322.661010858566,0.999398299204892,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999970082591544,3342.530505592878,0.9994018746457894,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999970260433719,3362.5188194827842,0.9994054288484633,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999970437218724,3382.626663285128,0.9994089619390143,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999997061295284,3402.8547516113103,0.999412474042727,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999970787642316,3423.203803683147,0.9994159652842013,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999970961293362,3443.674542825856,0.999419435787265,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999971133912149,3464.2676965885003,0.9994228856749944,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999971305504815,3484.983997141658,0.9994263150697822,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999971476077458,3505.8241808836638,0.9994297240932705,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999971645636144,3526.788988706823,0.9994331128663947,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999971814186899,3547.8791657225506,0.9994364815093393,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999971981735714,3569.095461672088,0.9994398301416046,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999972148288545,3590.4386307931672,0.9994431588819845,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999972313851313,3611.9094316751057,0.9994464678485441,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999972478429904,3633.508627688142,0.9994497571586857,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999972642030167,3655.236986552403,0.9994530269290836,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999997280465792,3677.0952807743706,0.9994562772757488,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999972966318941,3699.084287202122,0.9994595083139646,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999973127018978,3721.204787622638,0.9994627201583723,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999973286763745,3743.457568311995,0.9994659129229083,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999973445558917,3765.843420180671,0.999469086720823,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999973603410143,3788.3631392467123,0.9994722416647489,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999973760323031,3811.0175258514437,0.9994753778665895,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999973916303161,3833.8073854480376,0.9994784954376301,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999974071356076,3856.733527959825,0.9994815944884485,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999974225487289,3879.7967685940985,0.9994846751290272,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999974378702279,3902.997927022254,0.9994877374686406,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999974531006491,3926.3378280386282,0.9994907816159453,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999997468240534,3949.817301226662,0.9994938076789351,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999974832904209,3973.4371814752185,0.9994968157650073,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999974982508447,3997.1983082889074,0.999499805980874,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999975131223371,4021.1015261233383,0.9995027784326067,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999975279054268,4045.1476849251985,0.999505733225703,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999975426006394,4069.3376394226357,0.9995086704649974,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999975572084973,4093.6722494781025,0.999511590254705,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999975717295196,4118.152380277171,0.9995144926984454,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999975861642226,4142.778901766862,0.9995173778991744,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999976005131195,4167.552689593978,0.9995202459592963,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999976147767201,4192.4746241585635,0.9995230969805514,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999976289555317,4217.545591571151,0.9995259310641285,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999976430500582,4242.76648307926,0.999528748310597,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999976570608008,4268.138195258755,0.9995315488199299,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999976709882572,4293.66162960342,0.9995343326914592,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999976848329228,4319.337693947265,0.9995371000240306,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999976985952898,4345.167300844008,0.9995398509158272,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999997712275847,4371.15136815937,0.9995425854644344,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999977258750812,4397.290820134945,0.9995453037669526,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999977393934755,4423.586585485505,0.9995480059197959,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999977528315105,4450.039599093025,0.9995506920188705,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999997766189664,4476.650801375522,0.9995533621595079,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999977794684107,4503.421138282631,0.9995560164364645,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999977926682228,4530.351561288974,0.9995586549439226,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999978057895694,4557.4430280770575,0.9995612777755555,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999978188329169,4584.696501167281,0.9995638850243956,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999978317987291,4612.112949752485,0.9995664767830111,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999978446874669,4639.69334831848,0.9995690531433732,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999978574995884,4667.438677337985,0.9995716141969225,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999997870235549,4695.3499230345005,0.9995741600345468,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999978828958014,4723.4280773744385,0.9995766907465814,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999978954807958,4751.674138808859,0.9995792064228747,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999979079909794,4780.089111291066,0.9995817071527007,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999979204267971,4808.674005017214,0.9995841930248248,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999979327886908,4837.429835660318,0.999586664127437,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999979450771,4866.3576261756225,0.9995891205483078,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999979572924615,4895.458404211769,0.9995915623745661,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999979694352096,4924.733204446838,0.9995939896928984,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999979815057758,4954.183067551013,0.9995964025894606,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999979935045893,4983.8090404492805,0.9995988011499002,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999980054320766,5013.612176322183,0.9996011854593556,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999980172886618,5043.593534604315,0.9996035556024568,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999980290747661,5073.754180694707,0.9996059116633033,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999980407908087,5104.095187090352,0.9996082537255513,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999980524372061,5134.617632550941,0.9996105818723493,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999980640143721,5165.322601495843,0.9996128961862927,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999980755227184,5196.211185753848,0.9996151967495559,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999998086962654,5227.284483404647,0.9996174836438055,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999980983345856,5258.543598760575,0.9996197569501989,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999981096389176,5289.989643277399,0.9996220167494511,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999981208760516,5321.623734642538,0.9996242631217683,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999981320463871,5353.446997385065,0.9996264961468924,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999981431503213,5385.460562884122,0.9996287159041006,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999981541882489,5417.665569049344,0.9996309224721834,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999981651605622,5450.063160635168,0.9996331159294666,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999981760676512,5482.6544892421,0.9996352963538117,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999981869099037,5515.440713653308,0.9996374638226375,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999981976877051,5548.422999167629,0.9996396184128763,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999982084014386,5581.602518265,0.9996417602010179,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999998219051485,5614.980450618141,0.9996438892631093,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999982296382227,5648.55798203943,0.9996460056746885,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999982401620283,5682.336306933886,0.9996481095109404,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999982506232759,5716.316625849237,0.9996502008465402,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999982610223371,5750.500146515178,0.9996522797557208,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999982713595817,5784.888083842449,0.999654346312272,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999982816353773,5819.481660671254,0.9996564005895864,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999998291850089,5854.282106668529,0.9996584426605915,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999983020040801,5889.290659067151,0.9996604725977934,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999983120977114,5924.508561898038,0.9996624904732351,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999983221313417,5959.937067135705,0.99966449635856,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999983321053276,5995.577434328544,0.9996664903249917,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999983420200239,6031.43093060264,0.9996684724433328,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999983518757829,6067.498830254241,0.9996704427839439,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999983616729549,6103.782415137389,0.9996724014167647,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999983714118882,6140.282975496201,0.9996743484113588,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999998381092929,6177.001808736407,0.9996762838368473,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999983907164216,6213.940220247617,0.9996782077619525,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999984002827078,6251.099522547889,0.999680120254954,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999984097921278,6288.481036997688,0.9996820213837783,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999984192450198,6326.086092525737,0.99968391121593,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999984286417195,6363.916025607128,0.999685789818494,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999984379825612,6401.972181147785,0.9996876572581785,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999984472678768,6440.255912049183,0.9996895136012938,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999984564979965,6478.76857920391,0.999691358913751,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999984656732482,6517.511551488156,0.9996931932610634,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999984747939583,6556.486206228236,0.9996950167083679,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999984838604509,6595.693928732149,0.9996968293204026,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999984928730482,6635.136112761474,0.9996986311615291,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999985018320707,6674.814160540193,0.9997004222957335,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999985107378369,6714.729482260255,0.9997022027866029,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999985195906633,6754.883497574599,0.9997039726973923,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999985283908647,6795.277633094302,0.9997057320909137,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999985371387538,6835.913324888409,0.9997074810296478,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999985458346415,6876.792017488752,0.9997092195756982,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999985544788371,6917.915163880743,0.9997109477907923,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999985630716479,6959.284226566106,0.9997126657363254,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999985716133792,7000.900675434489,0.9997143734732725,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999985801043347,7042.765989882442,0.9997160710622759,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999985885448163,7084.881658298279,0.999717758563624,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999985969351239,7127.249178069149,0.9997194360372508,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999998605275556,7169.870055014384,0.999721103542714,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999986135664087,7212.745803929853,0.999722761139217,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999998621807977,7255.877949169413,0.9997244088856306,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999986300005539,7299.2680240820155,0.9997260468404725,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999986381444306,7342.917571601193,0.9997276750619268,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999986462398963,7386.828141845006,0.9997292936077578,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999986542872392,7431.001297508905,0.9997309025355081,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999998662286745,7475.438607239493,0.9997325019022549,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999986702386984,7520.141651705955,0.9997340917648326,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999986781433818,7565.112019946223,0.9997356721796987,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999986860010764,7610.351310585182,0.9997372432029782,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999986938120614,7655.861131187341,0.9997388048904422,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999987015766144,7701.643099534957,0.9997403572975516,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999987092950116,7747.698843663181,0.9997419004794574,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999987169675272,7794.030000544132,0.9997434344909559,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999998724594434,7840.638216719113,0.9997449593865115,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999987321760031,7887.525149665277,0.9997464752203006,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999987397125041,7934.692465762684,0.9997479820461451,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999987472042049,7982.1418423534,0.9997494799175791,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999987546513717,8029.874964936434,0.9997509688877605,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999987620542692,8077.893530675078,0.9997524490095805,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999987694131607,8126.199247025196,0.9997539203356212,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999987767283076,8174.793830257738,0.9997553829181096,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999987839999702,8223.679009126792,0.9997568368090294,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999987912284068,8272.856520442807,0.9997582820599878,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999987984138745,8322.32811277719,0.9997597187223259,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999988055566286,8372.095544209393,0.999761146847053,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999998812656923,8422.160584630205,0.9997625664849118,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999988197150101,8472.52501263044,0.9997639776862913,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999988267311409,8523.190619417775,0.9997653805013366,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999988337055647,8574.159205670065,0.9997667749798604,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999988406385296,8625.432583935963,0.9997681611714099,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999988475302818,8677.012575355937,0.9997695391251773,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999988543810665,8728.901015446178,0.9997709088901559,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999998861191127,8781.099746602691,0.9997722705149401,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999988679607056,8833.610625648507,0.9997736240479248,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999988746900429,8886.43551965484,0.9997749695371949,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999998881379378,8939.576304999118,0.999776307030503,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999988880289488,8993.034871740438,0.9997776365753799,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999988946389916,9046.813120132076,0.9997789582190465,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999989012097414,9100.91296147138,0.9997802720084356,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999989077414319,9155.336319009233,0.9997815779902139,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999989142342951,9210.085127979853,0.9997828762107827,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999989206885619,9265.161333721386,0.9997841667162328,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999989271044617,9320.566894478512,0.9997854495524113,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999989334822226,9376.303779525535,0.9997867247648773,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999989398220712,9432.373970110772,0.999787992398924,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999998946124233,9488.779459466537,0.999789252499579,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999989523889321,9545.52225382687,0.9997905051116254,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999998958616391,9602.60436839523,0.9997917502795148,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999989648068311,9660.027833375609,0.9997929880474988,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999989709604726,9717.794689955505,0.9997942184595411,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999989770775342,9775.906991294178,0.9997954415593399,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999989831582332,9834.366803580226,0.999796657390349,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999989892027858,9893.17620390151,0.9997978659957343,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999989952114071,9952.337284553756,0.9997990674184627,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999990011843105,10011.85214764228,0.9998002617011903,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999990071217083,10071.722908294352,0.9998014488863299,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999990130238117,10131.951695824737,0.9998026290160725,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999990188908303,10192.54065036607,0.9998038021323207,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999990247229728,10253.491925084985,0.9998049682767338,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999990305204465,10314.807688557341,0.9998061274907716,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999990362834574,10376.490118941534,0.9998072798155833,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999990420122106,10438.541409819703,0.9998084252921189,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999990477069095,10500.963766668085,0.9998095639610626,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999990533677565,10563.75940678027,0.9998106958628323,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999990589949531,10626.930565451856,0.9998118210376912,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999990645886991,10690.479486113654,0.9998129395255693,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999990701491935,10754.40842900052,0.9998140513662203,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999990756766338,10818.719664857214,0.9998151565991091,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999990811712167,10883.415482644612,0.9998162552635457,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999990866331373,10948.498179170709,0.9998173473985073,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999990920625899,11013.970069509036,0.9998184330428167,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999990974597674,11079.833481819367,0.9998195122350519,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999991028248617,11146.090754539515,0.9998205850135037,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999991081580636,11212.744245934231,0.9998216514163293,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999991134595626,11279.79632455817,0.9998227114813983,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999991187295472,11347.249373310005,0.9998237652463579,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999991239682046,11415.105789441568,0.9998248127486342,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999991291757212,11483.367987490245,0.999825854025476,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999134352282,11552.038392045937,0.9998268891138434,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999991394980711,11621.119443480224,0.9998279180504978,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999991446132713,11690.61359954015,0.9998289408720227,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999991496980646,11760.523329371015,0.9998299576147356,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999991547526317,11830.851119529463,0.9998309683147771,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999991597771521,11901.599467850361,0.9998319730080214,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999991647718046,11972.770889593085,0.9998329717301654,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999991697367667,12044.367915979778,0.9998339645167068,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999174672215,12116.393092617644,0.9998349514029213,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999991795783247,12188.84897780035,0.9998359324238408,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999991844552704,12261.738147360285,0.9998369076143201,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999991893032254,12335.063194802367,0.9998378770090363,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999991941223619,12408.826722889567,0.9998388406423785,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999991989128515,12483.031357102638,0.9998397985486253,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992036748643,12557.67973381506,0.9998407507617881,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992084085696,12632.774507085258,0.9998416973157026,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992131141356,12708.318345184385,0.9998426382439816,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992177917298,12784.313935937078,0.9998435735800831,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992224415183,12860.763977754063,0.9998445033571991,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992270636664,12937.671190447509,0.9998454276083887,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992316583384,13015.038306144113,0.9998463463664665,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992362256976,13092.868076655564,0.9998472596640927,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992407659065,13171.16326790021,0.9998481675337055,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992452791264,13249.926663655659,0.9998490700075656,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992497655178,13329.16106366324,0.9998499671177342,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.99999925422524,13408.869283583383,0.9998508588960733,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992586584517,13489.054156963455,0.9998517453742668,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992630653105,13569.718535298645,0.999852626583822,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999267445973,13650.865286020113,0.9998535025560463,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992718005949,13732.497292423735,0.9998543733220474,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999276129331,13814.617457827691,0.9998552389127783,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992804323352,13897.228699304855,0.9998560993589698,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992847097605,13980.333956141409,0.9998569546912197,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992889617589,14063.936181338182,0.9998578049399043,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992931884816,14148.038345817542,0.9998586501352226,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999992973900788,14232.643440686217,0.9998594903072177,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993015666998,14317.754472826286,0.9998603254857341,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993057184932,14403.37446706691,0.9998611557004383,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993098456064,14489.506466179766,0.9998619809808198,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993139481863,14576.153535585367,0.9998628013562345,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993180263786,14663.318751682125,0.9998636168557947,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993220803285,14751.005215892616,0.9998644275085022,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993261101799,14839.216045282814,0.9998652333431587,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993301160761,14927.954372381468,0.9998660343883662,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993340981594,15017.223352497384,0.9998668306725943,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993380565716,15107.026161428468,0.9998676222241571,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993419914531,15197.365987862016,0.9998684090711465,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999345902944,15288.246045977232,0.9998691912415445,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993497911833,15379.669565326747,0.9998699687631322,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993536563093,15471.639798571974,0.9998707416635588,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993574984593,15564.160010950674,0.9998715099702513,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993613177697,15657.233490744915,0.9998722737105038,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993651143765,15750.863549493013,0.9998730329114768,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993688884147,15845.05351662728,0.9998737876001541,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993726400183,15939.806736531837,0.9998745378033197,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993763693207,16035.126579659129,0.9998752835476463,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993800764545,16131.016434227764,0.9998760248596295,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993837615515,16227.479708996729,0.99987676176561,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993874247427,16324.519833278655,0.999877494291773,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993910661583,16422.140256946175,0.9998782224641479,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993946859277,16520.344447401047,0.9998789463085875,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999993982841796,16619.135898583263,0.9998796658508334,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994018610419,16718.518118905668,0.9998803811164275,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994054166418,16818.494646563777,0.9998810921308229,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994089511056,16919.069030995204,0.9998817989192517,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999412464559,17020.244848356164,0.9998825015068339,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994159571269,17122.025695342465,0.9998831999185351,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994194289336,17224.415192427645,0.9998838941791874,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994228801021,17327.416973995056,0.9998845843134239,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994263107556,17431.03470810699,0.9998852703458104,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994297210156,17535.27207332652,0.9998859523006912,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994331110036,17640.13277529421,0.9998866302022998,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.99999943648084,17745.62054353788,0.999887304074737,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994398306447,17851.739128033816,0.9998879739419473,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994431605366,17958.49229908938,0.999888639827721,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994464706342,18065.883854460237,0.999889301755737,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994497610551,18173.917608641517,0.9998899597494967,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994530319163,18282.597399924307,0.9998906138323687,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994562833341,18391.927097964857,0.9998912640276325,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999459515424,18501.910585284557,0.9998919103583684,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999462728301,18612.55177202702,0.9998925528475457,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994659220792,18723.854592330066,0.9998931915180005,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994690968723,18835.823004357626,0.9998938263924355,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999472252793,18948.46098235192,0.9998944574933766,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994753899535,19061.772536342152,0.9998950848432828,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994785084653,19175.761688373306,0.9998957084644136,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994816084393,19290.432496565907,0.9998963283789616,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994846899857,19405.789030753676,0.9998969446089204,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994877532141,19521.8354013371,0.9998975571762386,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994907982332,19638.575721722915,0.9998981661026213,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994938251515,19756.014150347124,0.999898771409751,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999994968340765,19874.154861212493,0.999899373119133,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999499825115,19993.002047754628,0.9998999712521175,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995027983736,20112.55994047078,0.9999005658299877,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995057539578,20232.83278946125,0.9999011568738716,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995086919726,20353.824864076978,0.9999017444047423,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995116125227,20475.540471163415,0.9999023284435062,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995145157117,20597.9839369384,0.999902909010914,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999517401643,20721.15961613211,0.9999034861276063,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995202704188,20845.071877669074,0.9999040598140454,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995231221416,20969.725138124417,0.999904630090672,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995259569123,21095.123818555807,0.9999051969777046,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999528774832,21221.27238316903,0.9999057604953175,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995315760007,21348.17531502753,0.9999063206635298,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995343605181,21475.837125811217,0.9999068775022495,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995371284831,21604.262350739507,0.9999074310312517,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999539879994,21733.455553603544,0.9999079812702001,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995426151489,21863.421337465377,0.9999085282386925,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995453340447,21994.164307778625,0.9999090719561047,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995480367783,22125.68912521507,0.999909612441812,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995507234455,22258.00045233303,0.9999101497149685,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999553394142,22391.103002095675,0.9999106837947058,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995560489628,22525.00150543281,0.9999112147000001,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995586880022,22659.700716313084,0.9999117424496947,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995613113539,22795.205428731362,0.9999122670625665,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995639191114,22931.52045989104,0.9999127885572586,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995665113671,23068.650649865103,0.9999133069522821,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995690882133,23206.60087319265,0.9999138222660581,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995716497417,23345.376045261753,0.9999143345169422,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995741960432,23484.981086265736,0.9999148437230896,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995767272084,23625.420963088294,0.9999153499026118,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995792433272,23766.70066526331,0.9999158530734863,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995817444891,23908.825223581065,0.999916353253625,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999584230783,24051.799678658073,0.9999168504607618,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995867022973,24195.62912520422,0.9999173447126082,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995891591198,24340.318667423697,0.9999178360266988,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995916013379,24485.873451020387,0.9999183244205011,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995940290384,24632.298650387544,0.999918809911372,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995964423075,24779.599468474797,0.9999192925165575,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999995988412311,24927.78114353798,0.9999197722532146,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996012258945,25076.848942405675,0.9999202491383894,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996035963824,25226.808167371575,0.9999207231890396,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999605952779,25377.66414212738,0.9999211944219895,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996082951683,25529.42224007875,0.9999216628540186,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996106236333,25682.08784148325,0.9999221285017299,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999612938257,25835.666391200797,0.9999225913817256,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996152391214,25990.16332565416,0.9999230515103864,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996175263086,26145.584161417315,0.9999235089041371,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996197998997,26301.934405926746,0.9999239635791807,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996220599755,26459.21961710258,0.9999244155516764,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996243066166,26617.44540441423,0.9999248648377381,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996265399025,26776.61736629129,0.9999253114532584,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996287599129,26936.741184091305,0.999925755414174,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996309667265,27097.822535412895,0.9999261967362221,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996331604218,27259.867149551705,0.9999266354350955,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996353410769,27422.88079187627,0.9999270715263984,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996375087693,27586.869255477697,0.9999275050256234,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996396635759,27751.838360752845,0.9999279359481531,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996418055733,27917.79398091921,0.9999283643093251,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996439348379,28084.742016828106,0.9999287901243661,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996460514451,28252.68839649946,0.999929213408392,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996481554703,28421.63909256338,0.9999296341764522,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996502469882,28591.600113734545,0.9999300524435071,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996523260732,28762.577495640322,0.9999304682244065,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996543927994,28934.577328154814,0.9999308815339554,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996564472399,29107.605709455827,0.9999312923868038,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996584894679,29281.668801434393,0.9999317007975793,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999660519556,29456.77278317268,0.9999321067807767,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996625375764,29632.923888742116,0.999932510350846,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996645436009,29810.12837869,0.9999329115221266,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996665377006,29988.392539374378,0.9999333103088467,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996685199465,30167.722722677492,0.9999337067252124,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999670490409,30348.125296561913,0.9999341007852968,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996724491584,30529.60668512521,0.9999344925031283,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999674396264,30712.173317323173,0.9999348818925804,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996763317952,30895.83169912163,0.9999352689675259,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996782558207,31080.588351478036,0.9999356537417053,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999680168409,31266.44985229625,0.9999360362288147,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996820696281,31453.42280455358,0.9999364164424381,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996839595454,31641.513846542497,0.999936794396072,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996858382283,31830.729674115217,0.9999371701031678,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996877057433,32021.07699622206,0.9999375435770443,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996895621571,32212.56260239904,0.9999379148310198,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996914075356,32405.19329525586,0.9999382838782797,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996932419444,32598.975912388814,0.9999386507319208,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996950654486,32793.91734991638,0.9999390154049951,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996968781131,32990.02452729117,0.9999393779104438,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999996986800023,33187.304422894274,0.999939738261164,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997004711804,33385.76406271683,0.9999400964699858,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997022517108,33585.41047060482,0.9999404525495842,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997040216569,33786.25076697516,0.9999408065126566,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997057810819,33988.29209516256,0.999941158371789,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999707530048,34191.54162020687,0.9999415081394566,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997092686174,34396.006566985685,0.9999418558280905,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999710996852,34601.69422124412,0.999942201450077,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997127148132,34808.611876839,0.9999425450176692,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997144225622,35016.76690165147,0.9999428865430986,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997161201596,35226.166698092755,0.9999432260385076,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997178076656,35436.81868856915,0.9999435635159274,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997194851404,35648.73038456046,0.9999438989873896,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997211526436,35861.90930364548,0.9999442324647924,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997228102344,36076.36303938807,0.9999445639600116,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997244579717,36292.099190092325,0.9999448934847905,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997260959141,36509.12544512826,0.999945221050872,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.99999972772412,36727.449527783974,0.9999455466699099,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999729342647,36947.07916420043,0.9999458703534255,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997309515529,37168.02220345349,0.9999461921129841,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997325508947,37390.286466972604,0.9999465119599736,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997341407293,37613.87986967342,0.9999468299057817,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997357211131,37838.81034330714,0.9999471459616853,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997372921026,38065.085915040494,0.9999474601389615,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997388537534,38292.714612665724,0.9999477724487538,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999740406121,38521.70452761544,0.9999480829021614,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997419492607,38752.06378256404,0.9999483915101951,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997434832273,38983.80059788084,0.9999486982838656,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997450080753,39216.92319213704,0.9999490032340499,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997465238589,39451.43984812489,0.9999493063715813,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997480306321,39687.358913773925,0.9999496077072484,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997495284484,39924.68878538563,0.9999499072517732,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997510173609,40163.43787170107,0.9999502050157668,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997524974228,40403.61468223503,0.9999505010098403,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997539686865,40645.22773861908,0.9999507952444937,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997554312043,40888.28564648757,0.9999510877302052,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997568850284,41132.79704111598,0.9999513784773637,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997583302102,41378.770586084465,0.9999516674962695,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997597668012,41626.215068061014,0.9999519547972455,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997611948526,41875.139264821206,0.9999522403904808,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997626144149,42125.5520203137,0.9999525242861207,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997640255388,42377.46224549129,0.9999528064942655,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997654282743,42630.87887879911,0.9999530870249274,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997668226713,42885.81094586496,0.9999533658880957,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997682087796,43142.26752020246,0.999953643093694,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999769586648,43400.25768099334,0.9999539186515338,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997709563259,43659.79061596524,0.9999541925714276,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997723178617,43920.87556042634,0.9999544648631209,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997736713041,44183.52179679539,0.9999547355362924,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999775016701,44447.7386540945,0.9999550046005546,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997763541002,44713.535507403634,0.9999552720654534,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997776835493,44980.92182220091,0.9999555379405123,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997790050957,45249.907133698034,0.9999558022352103,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997803187862,45520.50095557851,0.9999560649588938,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997816246675,45792.7129149298,0.9999563261209086,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997829227861,46066.55270855439,0.9999565857305563,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997842131881,46342.030055992785,0.9999568437970497,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997854959194,46619.15474563474,0.9999571003295575,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997867710256,46897.9366597867,0.9999573553372259,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997880385519,47178.3856532311,0.9999576088290677,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997892985436,47460.511748048775,0.999957860814141,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997905510454,47744.32496301366,0.9999581113013917,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997917961017,48029.83536095416,0.9999583602997002,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997930337567,48317.05309963961,0.9999586078179236,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997942640547,48605.98840765344,0.999958853864876,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997954870393,48896.651558432546,0.9999590984493039,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997967027539,49189.05284239496,0.999959341579865,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997979112417,49483.202700183894,0.9999595832652397,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999997991125458,49779.11156295629,0.9999598235139973,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998003067088,50076.789959370726,0.9999600623346845,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998014937732,50376.24848953539,0.9999602997358042,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998026737811,50677.49773995663,0.9999605357257481,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998038467746,50980.548480874066,0.9999607703129517,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998050127952,51285.41143992759,0.9999610035057181,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998061718846,51592.09750251974,0.9999612353123728,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998073240838,51900.617538033046,0.9999614657411293,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998084694337,52210.982485694374,0.9999616948001575,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998096079753,52523.20344677217,0.9999619224976493,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998107397489,52837.2914734252,0.999962148841663,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998118647947,53153.257749889555,0.9999623738402581,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998129831527,53471.11346950306,0.9999625975014038,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998140948627,53790.86999182595,0.9999628198330923,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998151999643,54112.538653570344,0.999963040843205,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998162984965,54436.130861774924,0.9999632605395785,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998173904988,54761.65819385872,0.9999634789300718,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998184760096,55089.132134220774,0.999963696022388,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998195550677,55418.564371291395,0.9999639118242759,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998206277114,55749.966633201126,0.9999641263434159,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998216939788,56083.35065098482,0.9999643395874014,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998227539079,56418.728295874505,0.9999645515638245,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998238075363,56756.111512015596,0.9999647622802335,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998248549014,57095.5122441629,0.9999649717440877,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998258960405,57436.94261652757,0.9999651799628687,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998269309908,57780.41475396779,0.9999653869439695,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998279597887,58125.94081511165,0.9999655926947162,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998289824711,58473.53314187519,0.999965797222457,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998299990741,58823.20403564346,0.9999660005344297,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998310096341,59174.96598359336,0.9999662026378938,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998320141869,59528.8314687574,0.9999664035400198,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998330127681,59884.81304484995,0.9999666032479344,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998340054133,60242.92337633161,0.9999668017687422,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998349921577,60603.17519978719,0.9999669991095023,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998359730367,60965.58136494905,0.9999671952772529,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998369480847,61330.15466985502,0.9999673902789205,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998379173367,61696.90814890317,0.999967584121476,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999838880827,62065.85478314241,0.99996777681178,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.99999983983859,62437.007751986566,0.9999679683567139,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998407906595,62810.38017770372,0.9999681587630497,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998417370696,63185.985383129584,0.9999683480375807,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998426778537,63563.836674768885,0.9999685361870116,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998436130454,63943.94751854868,0.999968723218047,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999844542678,64326.331452763065,0.9999689091373472,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998454667843,64711.00199455043,0.9999690939514839,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998463853974,65097.97286896803,0.9999692776670506,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998472985498,65487.25782623094,0.9999694602905742,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998482062742,65878.8707345955,0.9999696418285601,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998491086025,66272.82543621304,0.9999698222874241,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998500055671,66669.13603662392,0.9999700016736269,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998508971997,67067.81651615023,0.9999701799934958,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999851783532,67468.8811215039,0.9999703572534021,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998526645956,67872.34406998717,0.9999705334596295,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998535404218,68278.21974955252,0.9999707086184604,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998544110417,68686.5225668309,0.9999708827361112,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998552764862,69097.26699603304,0.999971055818754,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998561367861,69510.46768512887,0.9999712278725607,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999856991972,69926.13929824684,0.9999713989036364,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998578420743,70344.29662119709,0.9999715689180647,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998586871233,70764.9545079241,0.999971737921884,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998595271489,71188.12793552685,0.9999719059211111,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999860362181,71613.83194937477,0.9999720729217179,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998611922494,72042.0816617888,0.9999722389296323,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998620173834,72472.8923089543,0.99997240395076,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998628376126,72906.27919392382,0.999972567990962,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998636529658,73342.25768513269,0.999972731056055,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998644634723,73780.84339613597,0.9999728931518782,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998652691607,74222.05176669358,0.9999730542841373,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998660700599,74665.89860365774,0.9999732144586047,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998668661981,75112.39965913892,0.9999733736809638,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998676576037,75561.57074817934,0.9999735319568539,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998684443049,76013.42787518736,0.9999736892919143,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998692263296,76467.9871098306,0.9999738456917396,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998700037055,76925.26458515131,0.9999740011618803,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998707764604,77385.27656206414,0.9999741557078646,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998715446217,77848.03943124949,0.9999743093351986,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998723082166,78313.56957889993,0.9999744620493213,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998730672726,78781.88365614068,0.9999746138556947,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998738218162,79252.99817069313,0.9999747647596693,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998745718747,79726.93003673229,0.9999749147666621,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998753174744,80203.69595072944,0.9999750638819573,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998760586418,80683.31287804079,0.9999752121108613,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998767954036,81165.79799005223,0.9999753594586799,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998775277856,81651.16830032549,0.9999755059306085,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998782558142,82139.44117316064,0.9999756515318867,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998789795148,82630.63380803382,0.9999757962676431,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998796989136,83124.76383705124,0.9999759401430729,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999880414036,83621.8488014458,0.9999760831632826,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998811249072,84121.90621816157,0.999976225333312,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998818315529,84624.95404915753,0.9999763666582672,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998825339979,85131.01007827459,0.9999765071431439,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998832322672,85640.0923010192,0.9999766467929376,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998839263857,86152.21884856539,0.9999767856126216,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998846163781,86667.40790601906,0.9999769236071244,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998853022689,87185.67779348449,0.9999770607813526,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998859840824,87707.04688223673,0.9999771971401685,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999886661843,88231.53385047917,0.9999773326884568,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998873355747,88759.15717040711,0.9999774674309908,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998880053013,89289.93562006307,0.9999776013725657,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998886710468,89823.88820564677,0.9999777345179778,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998893328349,90361.03380581467,0.9999778668719335,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999889990689,90901.39152399651,0.9999779984391396,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998906446325,91444.98050951882,0.9999781292242585,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998912946887,91991.82023533304,0.9999782592319754,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998919408807,92541.93003520272,0.9999783884668852,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998925832314,93095.32947306767,0.9999785169335845,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998932217636,93652.03815526048,0.9999786446366244,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998938565002,94212.07602162856,0.9999787715805786,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998944874637,94775.46295965681,0.9999788977699541,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998951146765,95342.21889491113,0.9999790232092135,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998957381607,95912.36399045425,0.9999791479028193,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998963579387,96485.91855067594,0.9999792718552123,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998969740326,97062.90302249767,0.9999793950708105,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.999999897586464,97643.33778487399,0.9999795175539654,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998981952549,98227.24356578077,0.9999796393090509,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998988004268,98814.64102233709,0.9999797603403745,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999998994020014,99405.55116781995,0.9999798806522653,Formal extrapolation
All $n\geq2$ ($r=L_n$),4,4,0.9999999,99999.99505263558,0.9999800002490086,Formal extrapolation


==> figures_en/fig06_visibility.csv <==
n,N,M,L,v_c0_prod
2,3,2.0,2.0,0.7071067811865476
3,7,6.0,4.0,0.7937005259840998
4,15,14.0,8.0,0.820335356007638
5,31,30.0,16.0,0.8312378961427878
6,63,62.0,32.0,0.8362090045028373
7,127,126.0,64.0,0.838586637062135
8,255,254.0,128.0,0.8397498256644671
9,511,510.0,256.0,0.8403251731169351
10,1023,1022.0,512.0,0.8406113046069578
11,2047,2046.0,1024.0,0.8407539871950198
12,4095,4094.0,2048.0,0.8408252329980797
13,8191,8190.0,4096.0,0.8408608320640262
14,16383,16382.0,8192.0,0.8408786256427407

